A Novel Model Order Reduction Approach for Navier-Stokes Equations at High Reynolds Number

A new approach to model order reduction of the Navier-Stokes equations at high Reynolds number is proposed. Unlike traditional approaches, this method does not rely on empirical turbulence modeling or modification of the Navier-Stokes equations. It provides spatial basis functions different from the usual proper orthogonal decomposition basis function in that, in addition to optimally representing the training data set, the new basis functions also provide stable and accurate reduced-order models. The proposed approach is illustrated with two test cases: two-dimensional flow inside a square lid-driven cavity and a two-dimensional mixing layer.

==> data/LID_E_DNS.dat <==
0 0.0010916748
1 0.0013130939
2 0.0012666142
3 0.0012239828
4 0.0011528519
5 0.0010967156
6 0.0009646732
7 0.00088585353
8 0.00082783212
9 0.00096427221
10 0.0012093614
11 0.0012930893
12 0.0013242407
13 0.0012837865
14 0.0012600876
15 0.0014316739
16 0.0015158721
17 0.0015048984
18 0.0015462266
19 0.0016332612
20 0.0014217816
21 0.0011715951
22 0.00097255706
23 0.00078171429
24 0.00071228996
25 0.00083844029
26 0.0011957156
27 0.001572569
28 0.0017947727
29 0.0018067027
30 0.0015780307
31 0.0013973898
32 0.0011610772
33 0.0010591618
34 0.00093121995
35 0.00092762479
36 0.0009761887
37 0.00083385138
38 0.00067772814
39 0.00063798938
40 0.00060472788
41 0.00060463324
42 0.00063605887
43 0.00049973445
44 0.00047665327
45 0.00052378468
46 0.00048808447
47 0.00049117281
48 0.00049675326
49 0.00058694769
50 0.00065499401
51 0.00057465588
52 0.00054060627
53 0.00052577786
54 0.00061996454
55 0.00080549537
56 0.00083667085
57 0.00079817846
58 0.0007557785
59 0.00070589912
60 0.00063757048
61 0.00065773333
62 0.00088771044
63 0.0012093369
64 0.0014921111
65 0.0014853749
66 0.0013106223
67 0.001100275
68 0.0010895456
69 0.0010828024
70 0.00085102788
71 0.000801349
72 0.00094943922
73 0.0010568325
74 0.0011541069
75 0.0012664171
76 0.001302432
77 0.0011253095
78 0.00098846268
79 0.0011252376
80 0.0012888784
81 0.0013272802
82 0.0010757281
83 0.00099776762
84 0.0010897095
85 0.0012015061
86 0.00098800716
87 0.00077221773
88 0.00071233785
89 0.00072942602
90 0.00069086719
91 0.00064273067
92 0.00065651191
93 0.00088579284
94 0.0010112758
95 0.00094338132
96 0.0007869516
97 0.00059346333
98 0.00054168417
99 0.00059207656
100 0.00070937511
101 0.00073091935
102 0.00080225246
103 0.00090882201
104 0.00080723527
105 0.0006665438
106 0.0007005197
107 0.00083433641
108 0.00089303695
109 0.00086465395
110 0.00081777557
111 0.00069475455
112 0.00071846295
113 0.00098280837
114 0.0014718759
115 0.0019229353
116 0.0021811432
117 0.0021314273
118 0.0017704448
119 0.0016465304
120 0.0016627851
121 0.0016314982
122 0.0014188467
123 0.0010381124
124 0.00084592805
125 0.00082798798
126 0.00084565182
127 0.0010148455
128 0.0014325982
129 0.0020292578
130 0.0025713512
131 0.0028033925
132 0.0027533898
133 0.00229751
134 0.0020901076
135 0.0019796126
136 0.0016990543
137 0.0018589922
138 0.002130577
139 0.002052134
140 0.0016483293
141 0.0012338831
142 0.001196784
143 0.0013864163
144 0.0015560692
145 0.0014626091
146 0.0013297651
147 0.0012803803
148 0.0012343583
149 0.001190594
150 0.0011220214
151 0.0011121692
152 0.0010749939
153 0.00095821649
154 0.00085418808
155 0.00085472242
156 0.00094837569
157 0.0011578623
158 0.001143335
159 0.0010408753
160 0.00083951358
161 0.00078617542
162 0.00083721154
163 0.00094414189
164 0.0011509548
165 0.0011155913
166 0.0009854634
167 0.00084314303
168 0.0008491809
169 0.0010179732
170 0.0011621572
171 0.0011082947
172 0.0010356491
173 0.0010107122
174 0.0011178665
175 0.0011747431
176 0.0008473521
177 0.00076122303
178 0.0010355978
179 0.0014176767
180 0.0015788353
181 0.0015358214
182 0.0014189845
183 0.0012879802
184 0.0012864537
185 0.0012975481
186 0.0012915285
187 0.0010640398
188 0.00076184824
189 0.00063134208
190 0.00069482056
191 0.00075536691
192 0.00071374635
193 0.00063909392
194 0.00063685092
195 0.00071871145
196 0.00073464593
197 0.00060750041
198 0.00057231658
199 0.00060486966
200 0.00060822269
201 0.00060636918
202 0.00062090826
203 0.00063517064
204 0.00068932713
205 0.00068986353
206 0.00064753578
207 0.0006148452
208 0.00064847611
209 0.00068771625
210 0.00059483022
211 0.0006262326
212 0.00081622282
213 0.00073510547
214 0.00047737591
215 0.00049465141
216 0.00050089729
217 0.00046029845
218 0.00049105541
219 0.00058554722
220 0.00080658075
221 0.0010099664
222 0.00095149557
223 0.00076325248
224 0.0006741078
225 0.0007834035
226 0.00092785912
227 0.00093763998
228 0.0011094841
229 0.0012050361
230 0.0010361824
231 0.00094502233
232 0.0010229225
233 0.00085061448
234 0.00067598876
235 0.00072831251
236 0.00068693298
237 0.00075718115
238 0.00066989878
239 0.00053467171
240 0.00054214771
241 0.00059053139
242 0.00057748847
243 0.00064806785
244 0.00083314819
245 0.00093147808
246 0.00081235461
247 0.00068981705
248 0.00074576773
249 0.0008659564
250 0.00086736543
251 0.00082942817
252 0.00098136341
253 0.001140197
254 0.0010955937
255 0.00085552913
256 0.00075790649
257 0.0009276746
258 0.0011101297
259 0.00088411851
260 0.0006827255
261 0.00082256733
262 0.00096088919
263 0.00082961941
264 0.00062449175
265 0.0005874769
266 0.00062705103
267 0.00055637944
268 0.00048149745
269 0.00064687833
270 0.00091857635
271 0.0010935062
272 0.0010290329
273 0.00089382971
274 0.00079850036
275 0.00069593764
276 0.00072183996
277 0.00072297713
278 0.00078414343
279 0.00084760678
280 0.00083195786
281 0.0009143587
282 0.00092879389
283 0.00078442175
284 0.00069812276
285 0.00061175578
286 0.00061281725
287 0.0007000948
288 0.00084951916
289 0.00099612426
290 0.0010507698
291 0.001048759
292 0.00088982991
293 0.00080979941
294 0.00079623345
295 0.0007047779
296 0.00071287154
297 0.00084551892
298 0.0009950196
299 0.0012028273
300 0.0013623139
301 0.0013907111
302 0.0013944168
303 0.00126782
304 0.0013966365
305 0.0016364803
306 0.0016200145
307 0.001725363
308 0.0015755691
309 0.0012382482
310 0.00095612596
311 0.00076162115
312 0.00063954248
313 0.00068218038
314 0.00072746471
315 0.00076160886
316 0.00077388086
317 0.0008001886
318 0.00089500093
319 0.00089387418
320 0.00071060484
321 0.00056535269
322 0.00048171678
323 0.00049856898
324 0.00062003771
325 0.00063900944
326 0.00067677266
327 0.0006683443
328 0.00059945789
329 0.00058000668
330 0.00064117247
331 0.00071273878
332 0.0007110965
333 0.00063965815
334 0.00053264886
335 0.0005394746
336 0.00053984764
337 0.00050500275
338 0.00051868722
339 0.00042856577
340 0.00045570038
341 0.00057810335
342 0.00078610576
343 0.00095247013
344 0.00096639529
345 0.0010124185
346 0.0008500318
347 0.00064882121
348 0.00064960162
349 0.00084617669
350 0.001237629
351 0.0016221502
352 0.0016108173
353 0.0014048138
354 0.0011534378
355 0.0011482282
356 0.0013466073
357 0.0010443988
358 0.00081665897
359 0.00066743517
360 0.0006863715
361 0.00082192406
362 0.00083057711
363 0.00057628481
364 0.00043315054
365 0.00045239165
366 0.00068231916
367 0.00084046523
368 0.0009461619
369 0.0010674399
370 0.00098296081
371 0.00091148817
372 0.00070423331
373 0.0005959853
374 0.00064978339
375 0.0006158003
376 0.00059768104
377 0.00066490369
378 0.00073775843
379 0.00057828554
380 0.00046546843
381 0.00047442611
382 0.00060680702
383 0.00069586473
384 0.0006281653
385 0.00049529576
386 0.0004437116
387 0.00050106926
388 0.00060109444
389 0.00060683144
390 0.0007120909
391 0.00059433892
392 0.00051650388
393 0.00059504795
394 0.00059212201
395 0.00047055261
396 0.00051822429
397 0.00083158063
398 0.00091625805
399 0.00062202381
400 0.00062468993
401 0.00071889157
402 0.0006775497
403 0.00059351278
404 0.00057266927
405 0.00083451402
406 0.0013702831
407 0.0017466902
408 0.0017890595
409 0.0016535902
410 0.0014282504
411 0.0013201336
412 0.0011257351
413 0.0010482539
414 0.0010912115
415 0.00093148582
416 0.00079299726
417 0.00073944489
418 0.00064306311
419 0.00050651731
420 0.00044968559
421 0.0005084812
422 0.00069669042
423 0.00076247019
424 0.00061383913
425 0.00055689516
426 0.0005084904
427 0.00048357215
428 0.00045033337
429 0.00047594018
430 0.00060380719
431 0.00063035776
432 0.000604569
433 0.00066172295
434 0.0006573009
435 0.00057017177
436 0.00066909906
437 0.00082888066
438 0.00080466015
439 0.00066159992
440 0.0006931513
441 0.00084619144
442 0.00089295005
443 0.00062599289
444 0.00052904205
445 0.00057943472
446 0.00073832113
447 0.00098866843
448 0.0013765776
449 0.0014659238
450 0.0012663286
451 0.0010361138
452 0.0011414775
453 0.0010819796
454 0.00088341325
455 0.00088557738
456 0.00096780117
457 0.0011715749
458 0.0014480995
459 0.0016846271
460 0.00171664
461 0.00147102
462 0.0014248431
463 0.001806409
464 0.0015102278
465 0.0013128254
466 0.0014824305
467 0.0016196485
468 0.0012969119
469 0.00087629314
470 0.00074298252
471 0.00065701907
472 0.00065423463
473 0.00077045744
474 0.00072428345
475 0.00072279739
476 0.00078051864
477 0.00086324022
478 0.00085923433
479 0.00070984153
480 0.00063383746
481 0.00056205043
482 0.00050921689
483 0.0005171025
484 0.00058579952
485 0.00072342107
486 0.00089773224
487 0.00097271995
488 0.00091186919
489 0.00079922001
490 0.00074628196
491 0.00084994897
492 0.00089017194
493 0.00085077741
494 0.00078884782
495 0.00062817303
496 0.00058096989
497 0.00056183425
498 0.00063331764
499 0.0007198703


==> data/LID_E_ROM_0005_0005_0.dat <==
0 0.00078027369
1 0.00081112188
2 0.00076263582
3 0.00086417297
4 0.0009816777
5 0.0010183081
6 0.0011548081
7 0.001121169
8 0.00090374583
9 0.00097616477
10 0.0011312901
11 0.0011168795
12 0.0010032656
13 0.00094251745
14 0.0010239541
15 0.0011926819
16 0.0013735124
17 0.0012687502
18 0.00097140844
19 0.0011246842
20 0.0015124659
21 0.0018067339
22 0.0019676762
23 0.0018051815
24 0.0017129741
25 0.0020822586
26 0.0025410612
27 0.0026893641
28 0.0025572734
29 0.0027219931
30 0.0034464741
31 0.0044120176
32 0.0052442888
33 0.0056911108
34 0.0062594343
35 0.0076576119
36 0.0097711733
37 0.012253488
38 0.014999022
39 0.018319669
40 0.022763825
41 0.028652545
42 0.036150543
43 0.045500895
44 0.057050149
45 0.071199562
46 0.088389701
47 0.10907911
48 0.13368512
49 0.16251632
50 0.19572794
51 0.23330778
52 0.27509115
53 0.32079883
54 0.37008825
55 0.4226114
56 0.47807472
57 0.53629247
58 0.59723133
59 0.66101819
60 0.72796411
61 0.79857134
62 0.87350847
63 0.95359548
64 1.0397719
65 1.1330363
66 1.2344006
67 1.3448343
68 1.4652424
69 1.5964652
70 1.7393022
71 1.8945442
72 2.0630029
73 2.2455327
74 2.4430402
75 2.6564896
76 2.8869125
77 3.1354001
78 3.4031168
79 3.6913031
80 4.0012693
81 4.3344108
82 4.6922259
83 5.0762708
84 5.4882307
85 5.9298655
86 6.4030879
87 6.9098873
88 7.4523688
89 8.0328064
90 8.6535943
91 9.3172733
92 10.026517
93 10.784144
94 11.593299
95 12.457099
96 13.379011
97 14.36255
98 15.411668
99 16.530391
100 17.72301
101 18.994102
102 20.348527
103 21.79139
104 23.328217
105 24.964484
106 26.706796
107 28.5614
108 30.53515
109 32.63531
110 34.869376
111 37.246186
112 39.774003
113 42.462138
114 45.320229
115 48.358729
116 51.588524
117 55.021245
118 58.669313
119 62.545452
120 66.663586
121 71.038683
122 75.685942
123 80.621666
124 85.863641
125 91.430212
126 97.340643
127 103.61597
128 110.27808
129 117.34964
130 124.85582
131 132.8228
132 141.27714
133 150.24994
134 159.77144
135 169.87377
136 180.5926
137 191.96387
138 204.027
139 216.82461
140 230.39889
141 244.79708
142 260.06788
143 276.26273
144 293.43846
145 311.65252
146 330.96442
147 351.44527
148 373.16037
149 396.18409
150 420.5944
151 446.47434
152 473.90501
153 502.99019
154 533.82037
155 566.49942
156 601.13657
157 637.85582
158 676.77189
159 718.01623
160 761.7303
161 808.05918
162 857.14934
163 909.18152
164 964.31801
165 1022.741
166 1084.6592
167 1150.2724
168 1219.7928
169 1293.4522
170 1371.5029
171 1454.1861
172 1541.8074
173 1634.6366
174 1732.9798
175 1837.1709
176 1947.5531
177 2064.4805
178 2188.3778
179 2319.6255
180 2458.6607
181 2605.9409
182 2761.9313
183 2927.2099
184 3102.2475
185 3287.6876
186 3484.1132
187 3692.1608
188 3912.5
189 4145.9001
190 4393.1419
191 4655.0261
192 4932.3487
193 5226.0793
194 5537.2169
195 5866.7351
196 6215.6414
197 6585.2721
198 6976.6994
199 7391.195
200 7830.0347
201 8294.973
202 8787.2987
203 9308.7198
204 9861.0348
205 10445.974
206 11065.384
207 11721.222
208 12415.8
209 13151.09
210 13929.947
211 14754.694
212 15627.68
213 16552.402
214 17531.471
215 18568.667
216 19666.694
217 20829.339
218 22060.632
219 23364.33
220 24744.732
221 26206.278
222 27753.467
223 29391.459
224 31126.257
225 32963.356
226 34907.324
227 36966.141
228 39146.498
229 41454.239
230 43898.429
231 46486.134
232 49225.595
233 52125.976
234 55196.018
235 58447.383
236 61890.373
237 65534.501
238 69391.175
239 73475.69
240 77797.311
241 82372.523
242 87219.481
243 92349.791
244 97781.851
245 103531.52
246 109618.21
247 116062.82
248 122884.94
249 130103.96
250 136185.27
251 136185.27
252 136185.27
253 136185.27
254 136185.27
255 136185.27
256 136185.27
257 136185.27
258 136185.27
259 136185.27
260 136185.27
261 136185.27
262 136185.27
263 136185.27
264 136185.27
265 136185.27
266 136185.27
267 136185.27
268 136185.27
269 136185.27
270 136185.27
271 136185.27
272 136185.27
273 136185.27
274 136185.27
275 136185.27
276 136185.27
277 136185.27
278 136185.27
279 136185.27
280 136185.27
281 136185.27
282 136185.27
283 136185.27
284 136185.27
285 136185.27
286 136185.27
287 136185.27
288 136185.27
289 136185.27
290 136185.27
291 136185.27
292 136185.27
293 136185.27
294 136185.27
295 136185.27
296 136185.27
297 136185.27
298 136185.27
299 136185.27
300 136185.27
301 136185.27
302 136185.27
303 136185.27
304 136185.27
305 136185.27
306 136185.27
307 136185.27
308 136185.27
309 136185.27
310 136185.27
311 136185.27
312 136185.27
313 136185.27
314 136185.27
315 136185.27
316 136185.27
317 136185.27
318 136185.27
319 136185.27
320 136185.27
321 136185.27
322 136185.27
323 136185.27
324 136185.27
325 136185.27
326 136185.27
327 136185.27
328 136185.27
329 136185.27
330 136185.27
331 136185.27
332 136185.27
333 136185.27
334 136185.27
335 136185.27
336 136185.27
337 136185.27
338 136185.27
339 136185.27
340 136185.27
341 136185.27
342 136185.27
343 136185.27
344 136185.27
345 136185.27
346 136185.27
347 136185.27
348 136185.27
349 136185.27
350 136185.27
351 136185.27
352 136185.27
353 136185.27
354 136185.27
355 136185.27
356 136185.27
357 136185.27
358 136185.27
359 136185.27
360 136185.27
361 136185.27
362 136185.27
363 136185.27
364 136185.27
365 136185.27
366 136185.27
367 136185.27
368 136185.27
369 136185.27
370 136185.27
371 136185.27
372 136185.27
373 136185.27
374 136185.27
375 136185.27
376 136185.27
377 136185.27
378 136185.27
379 136185.27
380 136185.27
381 136185.27
382 136185.27
383 136185.27
384 136185.27
385 136185.27
386 136185.27
387 136185.27
388 136185.27
389 136185.27
390 136185.27
391 136185.27
392 136185.27
393 136185.27
394 136185.27
395 136185.27
396 136185.27
397 136185.27
398 136185.27
399 136185.27
400 136185.27
401 136185.27
402 136185.27
403 136185.27
404 136185.27
405 136185.27
406 136185.27
407 136185.27
408 136185.27
409 136185.27
410 136185.27
411 136185.27
412 136185.27
413 136185.27
414 136185.27
415 136185.27
416 136185.27
417 136185.27
418 136185.27
419 136185.27
420 136185.27
421 136185.27
422 136185.27
423 136185.27
424 136185.27
425 136185.27
426 136185.27
427 136185.27
428 136185.27
429 136185.27
430 136185.27
431 136185.27
432 136185.27
433 136185.27
434 136185.27
435 136185.27
436 136185.27
437 136185.27
438 136185.27
439 136185.27
440 136185.27
441 136185.27
442 136185.27
443 136185.27
444 136185.27
445 136185.27
446 136185.27
447 136185.27
448 136185.27
449 136185.27
450 136185.27
451 136185.27
452 136185.27
453 136185.27
454 136185.27
455 136185.27
456 136185.27
457 136185.27
458 136185.27
459 136185.27
460 136185.27
461 136185.27
462 136185.27
463 136185.27
464 136185.27
465 136185.27
466 136185.27
467 136185.27
468 136185.27
469 136185.27
470 136185.27
471 136185.27
472 136185.27
473 136185.27
474 136185.27
475 136185.27
476 136185.27
477 136185.27
478 136185.27
479 136185.27
480 136185.27
481 136185.27
482 136185.27
483 136185.27
484 136185.27
485 136185.27
486 136185.27
487 136185.27
488 136185.27
489 136185.27
490 136185.27
491 136185.27
492 136185.27
493 136185.27
494 136185.27
495 136185.27
496 136185.27
497 136185.27
498 136185.27
499 136185.27


==> data/LID_E_ROM_0005_0020_1.dat <==
0 0.00075124267
1 0.00072863952
2 0.0006445358
3 0.0006556499
4 0.00066118474
5 0.00058024457
6 0.00057501457
7 0.00054530903
8 0.00044828324
9 0.00043899539
10 0.00041957221
11 0.00034839143
12 0.00029925828
13 0.00027133197
14 0.00024790591
15 0.00022677259
16 0.00023876949
17 0.00027089583
18 0.00028973477
19 0.00030086234
20 0.00025242734
21 0.00018520023
22 0.00020664425
23 0.00026012819
24 0.00027985759
25 0.00027907163
26 0.000243722
27 0.00020787806
28 0.00021599285
29 0.00023296687
30 0.00022363091
31 0.00022100206
32 0.0002761905
33 0.0003735654
34 0.00044576716
35 0.00043195545
36 0.00033863541
37 0.00028868863
38 0.00037152229
39 0.00051177577
40 0.00061098843
41 0.00062845227
42 0.00055946647
43 0.00048021332
44 0.00047368752
45 0.00052256509
46 0.00058516158
47 0.00066970889
48 0.00077423435
49 0.00084252144
50 0.00081206224
51 0.00069377403
52 0.00060716266
53 0.0006798822
54 0.00089602258
55 0.0011275869
56 0.0012405506
57 0.0011315831
58 0.00087471859
59 0.00072888593
60 0.00082218239
61 0.0010324722
62 0.0012424457
63 0.0013911245
64 0.0013519508
65 0.0011037676
66 0.00085640426
67 0.00081592475
68 0.00098209948
69 0.0012434342
70 0.0015201705
71 0.0016697098
72 0.0014941752
73 0.0010987015
74 0.00087837992
75 0.00099753503
76 0.0012005311
77 0.0013410564
78 0.0014848642
79 0.0015028688
80 0.0012609608
81 0.00096244619
82 0.0008778605
83 0.00095471988
84 0.00099129959
85 0.00099060955
86 0.0010265653
87 0.0010439656
88 0.0009490715
89 0.00078982358
90 0.0007388007
91 0.00078675001
92 0.00075675663
93 0.00066015879
94 0.00061877664
95 0.00061590142
96 0.00057730469
97 0.00051473564
98 0.00049129499
99 0.00049759634
100 0.00047043546
101 0.00040448226
102 0.00035261587
103 0.0003409035
104 0.00033537432
105 0.00031039849
106 0.0002953665
107 0.00029664
108 0.00027416416
109 0.00022963602
110 0.00020135187
111 0.00019154552
112 0.00017639654
113 0.00015283998
114 0.00013790333
115 0.00013609925
116 0.0001327938
117 0.00012080941
118 0.00011084262
119 0.00010719461
120 9.5381981e-005
121 7.1034335e-005
122 5.4875742e-005
123 5.8676295e-005
124 7.0136943e-005
125 8.1568688e-005
126 9.4300809e-005
127 9.8833622e-005
128 8.3689382e-005
129 5.7716393e-005
130 4.4828619e-005
131 5.8433182e-005
132 9.2314189e-005
133 0.00013401984
134 0.00017100043
135 0.00018462577
136 0.00016319593
137 0.00012779581
138 0.0001200137
139 0.00015704967
140 0.00022248805
141 0.00029304101
142 0.00034367194
143 0.00034674289
144 0.00030330345
145 0.00025996297
146 0.00026793206
147 0.00033670398
148 0.00044022925
149 0.00054135449
150 0.00059247406
151 0.00055748344
152 0.00046794391
153 0.00041683034
154 0.00046605118
155 0.00059505833
156 0.00074687182
157 0.00085758981
158 0.00085336319
159 0.00072583625
160 0.00059192045
161 0.00058433052
162 0.00071538323
163 0.0009107863
164 0.0010944797
165 0.0011632118
166 0.001031723
167 0.00079639069
168 0.00068158123
169 0.00078307472
170 0.0010059096
171 0.0012476962
172 0.0014180113
173 0.0013568623
174 0.0010566263
175 0.00079439609
176 0.00080406038
177 0.0010020027
178 0.0012210893
179 0.0014320014
180 0.0015268094
181 0.0013343708
182 0.00098617528
183 0.000819016
184 0.0009154298
185 0.0010531875
186 0.0011470465
187 0.0012606022
188 0.0012966298
189 0.0011268893
190 0.00087643568
191 0.00078988333
192 0.0008599109
193 0.00088330837
194 0.00084673903
195 0.00085058361
196 0.00086040696
197 0.00078686307
198 0.0006627604
199 0.00061588512
200 0.00064418699
201 0.00062459209
202 0.00055118911
203 0.00050928077
204 0.00050558343
205 0.00048127208
206 0.00042744341
207 0.00040201272
208 0.00041017484
209 0.00038997343
210 0.00033562018
211 0.00029803756
212 0.00028921194
213 0.00027509094
214 0.00024370018
215 0.00022469785
216 0.00022621989
217 0.00021737156
218 0.00019113596
219 0.00017267994
220 0.00016694561
221 0.00015202823
222 0.00012321102
223 0.0001044478
224 0.00010647241
225 0.0001122519
226 0.0001131246
227 0.00011691628
228 0.00011888791
229 0.00010240419
230 7.1271981e-005
231 5.3209417e-005
232 6.2893242e-005
233 8.8247803e-005
234 0.00011698116
235 0.00014397786
236 0.0001541857
237 0.00013292973
238 9.6014534e-005
239 8.150418e-005
240 0.00010701107
241 0.00015885003
242 0.00021814523
243 0.00026629279
244 0.00027633144
245 0.00023883491
246 0.00019068963
247 0.00018558676
248 0.00023891157
249 0.0003266361
250 0.00041790517
251 0.00047563191
252 0.00046138968
253 0.00038624282
254 0.00032621651
255 0.00034820719
256 0.00044788392
257 0.00058025925
258 0.00069615018
259 0.0007314889
260 0.00064982597
261 0.0005208558
262 0.00047321438
263 0.00055730973
264 0.00072132657
265 0.000897262
266 0.0010076363
267 0.00095767196
268 0.00076568553
269 0.00061006398
270 0.0006367112
271 0.00081060815
272 0.0010296103
273 0.0012215581
274 0.0012615737
275 0.0010620083
276 0.00078390305
277 0.00069259123
278 0.00083093347
279 0.0010465319
280 0.0012627444
281 0.0014187038
282 0.0013413135
283 0.0010307726
284 0.0007787699
285 0.00079849112
286 0.00095850653
287 0.0010944965
288 0.0012323029
289 0.0013216399
290 0.0012004608
291 0.0009248066
292 0.0007620891
293 0.00081346488
294 0.00089032286
295 0.00089889958
296 0.00092640889
297 0.00096086655
298 0.00089209047
299 0.00073228356
300 0.00063893559
301 0.00066780438
302 0.00068330156
303 0.00063011638
304 0.00059321324
305 0.00059500445
306 0.00056917912
307 0.00049459441
308 0.00044469698
309 0.00045444515
310 0.0004516944
311 0.00040243276
312 0.00036049077
313 0.00035191743
314 0.00033888619
315 0.0002983523
316 0.00026666329
317 0.00026825635
318 0.00026679133
319 0.00024045287
320 0.00021729219
321 0.00021173552
322 0.00019904567
323 0.0001656579
324 0.00013832507
325 0.00013797567
326 0.00014575478
327 0.00014495236
328 0.00014575885
329 0.00014960415
330 0.00013607041
331 0.00010102973
332 7.4000568e-005
333 7.8051372e-005
334 0.00010134555
335 0.00012730493
336 0.00015344451
337 0.00016827823
338 0.00015123572
339 0.00010946381
340 8.3170629e-005
341 9.9056814e-005
342 0.00014556725
343 0.00020197259
344 0.00025316073
345 0.00027334019
346 0.00024230724
347 0.00018622733
348 0.00016377984
349 0.00020269589
350 0.00028247252
351 0.00037278858
352 0.00044221022
353 0.00044826876
354 0.00038122317
355 0.00030469438
356 0.00029926437
357 0.00037907676
358 0.00050283726
359 0.00062585698
360 0.00069182288
361 0.00064451031
362 0.00051602358
363 0.00043116933
364 0.00047455028
365 0.00061578141
366 0.00078706296
367 0.00092608576
368 0.00093922638
369 0.00078740122
370 0.00060073238
371 0.00055916467
372 0.00068720312
373 0.0008866511
374 0.0010865639
375 0.0011981147
376 0.0010942534
377 0.00082758935
378 0.00065083951
379 0.00070990166
380 0.00089918455
381 0.001101694
382 0.0012858681
383 0.001322508
384 0.0011015128
385 0.00080347206
386 0.00071259185
387 0.00083567557
388 0.0009796245
389 0.0011053734
390 0.0012283474
391 0.0012093589
392 0.00098447323
393 0.00075334787
394 0.00072688722
395 0.00081837766
396 0.00085695264
397 0.00087658919
398 0.00092477989
399 0.00090707855
400 0.00076819306
401 0.00062678473
402 0.00061505618
403 0.00065744546
404 0.00063639473
405 0.00059564063
406 0.00059542643
407 0.00058765072
408 0.00051979502
409 0.00044262511
410 0.00043242073
411 0.00044905702
412 0.00042205402
413 0.00037874566
414 0.00036589369
415 0.0003600779
416 0.00032175778
417 0.00027361559
418 0.00026314515
419 0.00027260136
420 0.00025975071
421 0.00023711643
422 0.00023127499
423 0.000225247
424 0.00019305535
425 0.0001532988
426 0.0001427739
427 0.00015497592
428 0.00016203183
429 0.00016549967
430 0.00017409685
431 0.00016928053
432 0.00013474535
433 9.5093322e-005
434 8.7481997e-005
435 0.00011073165
436 0.00014152366
437 0.00017268823
438 0.00019759843
439 0.0001918144
440 0.00014843863
441 0.00010568797
442 0.00010653609
443 0.00014970715
444 0.00020962802
445 0.00026961982
446 0.00030652842
447 0.00028898896
448 0.00022595276
449 0.00017948568
450 0.00019898718
451 0.00027368389
452 0.00036875433
453 0.00045454326
454 0.00048702525
455 0.00043332716
456 0.00033783495
457 0.00029687541
458 0.00035383811
459 0.00047290609
460 0.00060583861
461 0.00070324034
462 0.00069537814
463 0.00057213297
464 0.00044594013
465 0.00044086175
466 0.00055906436
467 0.00072755003
468 0.00088896818
469 0.00096176761
470 0.00086020962
471 0.00065259966
472 0.00053777516
473 0.00061128757
474 0.00079046542
475 0.0009878916
476 0.0011477822
477 0.0011424233
478 0.00092039118
479 0.0006757903
480 0.00063751585
481 0.00078396482
482 0.00096504835
483 0.0011424618
484 0.0012607472
485 0.0011652774
486 0.00088476505
487 0.00068616449
488 0.00072523487
489 0.00085841055
490 0.00095944849
491 0.0010669883
492 0.0011319695
493 0.0010198216
494 0.00078627634
495 0.00065877498
496 0.00070911468
497 0.00077250163
498 0.00077937245
499 0.00080553896


==> data/LID_E_ROM_0010_0010_0.dat <==
0 0.00082633768
1 0.00090302373
2 0.00082950778
3 0.00069407597
4 0.00057982749
5 0.00058294485
6 0.00078482937
7 0.0010845373
8 0.001263
9 0.001204032
10 0.0011165266
11 0.0010241504
12 0.00096132185
13 0.0010793705
14 0.0013722809
15 0.001595977
16 0.0014188685
17 0.0013259756
18 0.0014530576
19 0.0015203811
20 0.0014516257
21 0.0013462926
22 0.0012647651
23 0.0014842977
24 0.001942595
25 0.0018692031
26 0.0014657911
27 0.001546766
28 0.0022095691
29 0.0032135133
30 0.0047439321
31 0.0064645734
32 0.0077210636
33 0.0077362063
34 0.0066578104
35 0.0072827892
36 0.0092352307
37 0.010195591
38 0.009958866
39 0.011193119
40 0.013310559
41 0.015390533
42 0.018453319
43 0.023701018
44 0.029820298
45 0.035874418
46 0.043012023
47 0.053180858
48 0.065986116
49 0.079929933
50 0.095135267
51 0.11271321
52 0.13292847
53 0.15453848
54 0.17684652
55 0.19762171
56 0.21044267
57 0.20552535
58 0.17940404
59 0.14808975
60 0.1416906
61 0.13287987
62 0.11313371
63 0.10256307
64 0.10200601
65 0.10250084
66 0.1065642
67 0.10911188
68 0.13374516
69 0.15502194
70 0.16828482
71 0.18816024
72 0.20252869
73 0.19262554
74 0.1638611
75 0.13303819
76 0.12725617
77 0.13609495
78 0.12811832
79 0.11032511
80 0.10339078
81 0.098322628
82 0.097908384
83 0.10108887
84 0.10422324
85 0.12259117
86 0.14453063
87 0.15688421
88 0.16700447
89 0.170843
90 0.15888619
91 0.13409855
92 0.11005112
93 0.10408223
94 0.10562631
95 0.097948557
96 0.086113601
97 0.081297519
98 0.078514653
99 0.079066814
100 0.082308046
101 0.084357856
102 0.097940506
103 0.11889606
104 0.13414921
105 0.14807319
106 0.16278562
107 0.16919897
108 0.16090007
109 0.14119889
110 0.11733237
111 0.10413108
112 0.10420124
113 0.098486243
114 0.086199704
115 0.079723149
116 0.0771835
117 0.076284769
118 0.079571266
119 0.081063228
120 0.089169434
121 0.10946142
122 0.12689116
123 0.1401132
124 0.15547795
125 0.16710397
126 0.1655012
127 0.15094295
128 0.128614
129 0.10811612
130 0.10362167
131 0.10137758
132 0.090588261
133 0.080459138
134 0.077191927
135 0.074995334
136 0.076721139
137 0.079461248
138 0.081919324
139 0.097610466
140 0.11787068
141 0.13200842
142 0.1464646
143 0.16192387
144 0.1685649
145 0.16113231
146 0.14284066
147 0.11957589
148 0.10517978
149 0.1038707
150 0.097548372
151 0.085137411
152 0.078444412
153 0.075968758
154 0.074958445
155 0.078222679
156 0.079589283
157 0.086762037
158 0.10679872
159 0.12451831
160 0.13772285
161 0.15357446
162 0.16689458
163 0.16756445
164 0.15510065
165 0.13380234
166 0.11183631
167 0.10479001
168 0.1027963
169 0.09251598
170 0.081354526
171 0.077547572
172 0.075235003
173 0.076346889
174 0.079417243
175 0.081023674
176 0.095148929
177 0.11587348
178 0.1305313
179 0.14471397
180 0.16082319
181 0.16936433
182 0.16368113
183 0.1465498
184 0.12335269
185 0.10678734
186 0.10485356
187 0.099382096
188 0.086834796
189 0.079160051
190 0.076633077
191 0.075225944
192 0.078309165
193 0.079889126
194 0.085743012
195 0.10534784
196 0.12374174
197 0.13691785
198 0.15262591
199 0.16670294
200 0.1685277
201 0.15682328
202 0.13589497
203 0.11341272
204 0.10529251
205 0.10363779
206 0.093766112
207 0.082141273
208 0.078013275
209 0.075677207
210 0.076491582
211 0.079702757
212 0.081097617
213 0.094512438
214 0.1154116
215 0.13035077
216 0.14435976
217 0.16050446
218 0.16953412
219 0.16422529
220 0.1472715
221 0.12408968
222 0.1070862
223 0.10507857
224 0.099898195
225 0.08735236
226 0.079435052
227 0.076891924
228 0.075409405
229 0.078439407
230 0.08009559
231 0.085690513
232 0.10519765
233 0.12374277
234 0.13692502
235 0.15255994
236 0.16669142
237 0.16862522
238 0.15692716
239 0.13598795
240 0.11347314
241 0.10531504
242 0.10374413
243 0.09392595
244 0.082259957
245 0.07810363
246 0.075759192
247 0.076556951
248 0.079776702
249 0.081174361
250 0.09455751
251 0.11546992
252 0.13042735
253 0.14442714
254 0.16054635
255 0.1695504
256 0.16418961
257 0.147182
258 0.12397887
259 0.10703546
260 0.1050848
261 0.099900726
262 0.087351667
263 0.079461823
264 0.076930536
265 0.075456779
266 0.07849539
267 0.080144245
268 0.08580925
269 0.10533412
270 0.12385474
271 0.13703648
272 0.15266294
273 0.16671898
274 0.16853751
275 0.1567313
276 0.1357344
277 0.11327126
278 0.10525426
279 0.10367584
280 0.093819372
281 0.082199314
282 0.078081455
283 0.075739841
284 0.076571865
285 0.079777641
286 0.081203978
287 0.094678291
288 0.11557465
289 0.13049773
290 0.14451327
291 0.16061009
292 0.16952251
293 0.1640725
294 0.14700565
295 0.12379311
296 0.10695173
297 0.10504142
298 0.099812571
299 0.08726236
300 0.079423163
301 0.076896294
302 0.075440473
303 0.078492079
304 0.080127122
305 0.08585472
306 0.1054072
307 0.12389388
308 0.137075
309 0.15271148
310 0.16673459
311 0.16849536
312 0.15665124
313 0.13563754
314 0.11319731
315 0.10523585
316 0.10363913
317 0.093758253
318 0.082160752
319 0.078060583
320 0.075719619
321 0.076566911
322 0.07976584
323 0.081201427
324 0.094714561
325 0.11560317
326 0.13051077
327 0.14453451
328 0.16062976
329 0.16951553
330 0.1640433
331 0.14696527
332 0.12375158
333 0.10693588
334 0.10503097
335 0.099785228
336 0.087233766
337 0.079408567
338 0.076882763
339 0.075431819
340 0.078487116
341 0.080117558
342 0.085860775
343 0.10542073
344 0.12389801
345 0.13707896
346 0.15272126
347 0.16673924
348 0.16849115
349 0.15664382
350 0.13562715
351 0.11319
352 0.10523426
353 0.1036333
354 0.093747772
355 0.082152238
356 0.078054479
357 0.075713696
358 0.076563536
359 0.079761595
360 0.081197829
361 0.094716657
362 0.11560409
363 0.13050926
364 0.14453509
365 0.16063307
366 0.16951909
367 0.16404772
368 0.14697149
369 0.12375764
370 0.10694101
371 0.10503464
372 0.099786014
373 0.087233641
374 0.079409258
375 0.076884009
376 0.075433037
377 0.078488515
378 0.080118095
379 0.085863775
380 0.10542618
381 0.12390224
382 0.1370824
383 0.15272413
384 0.16674251
385 0.16849121
386 0.1566414
387 0.1356247
388 0.11318893
389 0.10523691
390 0.10363372
391 0.093745324
392 0.082151831
393 0.078055842
394 0.075715362
395 0.07656672
396 0.079764075
397 0.081201362
398 0.094725897
399 0.11561316
400 0.13051607
401 0.14454261
402 0.16063927
403 0.16951908
404 0.16404078
405 0.14695944
406 0.12374479
407 0.10693638
408 0.10503336
409 0.09978099
410 0.087227648
411 0.079406995
412 0.076881968
413 0.075432792
414 0.078489752
415 0.080118121
416 0.085869153
417 0.10543424
418 0.12390731
419 0.13708774
420 0.15273207
421 0.1667466
422 0.16849001
423 0.1566359
424 0.13561542
425 0.11318156
426 0.10523593
427 0.10363201
428 0.093740789
429 0.082148268
430 0.078054037
431 0.075713582
432 0.076566897
433 0.079763629
434 0.081202082
435 0.094731716
436 0.11561824
437 0.13051918
438 0.14454725
439 0.16064456
440 0.16952161
441 0.16404017
442 0.14695693
443 0.12374136
444 0.1069366
445 0.10503516
446 0.099779502
447 0.087225395
448 0.079407369
449 0.076882999
450 0.075434572
451 0.078492219
452 0.080119425
453 0.085875711
454 0.10544429
455 0.12391486
456 0.13709456
457 0.15273828
458 0.16675069
459 0.16848699
460 0.15662715
461 0.13560489
462 0.11317412
463 0.10523657
464 0.10362997
465 0.093734644
466 0.082145694
467 0.078054421
468 0.075714346
469 0.07657025
470 0.079765819
471 0.081206199
472 0.094744299
473 0.11563009
474 0.13052774
475 0.14455703
476 0.16065246
477 0.16952074
478 0.16402999
479 0.14694014
480 0.12372355
481 0.10692975
482 0.10503261
483 0.099771947
484 0.087216877
485 0.079403955
486 0.076879915
487 0.075433759
488 0.078493216
489 0.080118838
490 0.085882111
491 0.10545406
492 0.12392073
493 0.13710069
494 0.15274731
495 0.16675507
496 0.16848471
497 0.15661979
498 0.13559339
499 0.11316507


==> data/LID_E_ROM_0010_0020_1.dat <==
0 0.00079172379
1 0.00080876876
2 0.00070160353
3 0.00056189742
4 0.00048412956
5 0.00053105945
6 0.00070496842
7 0.00085892452
8 0.00085577305
9 0.00067862261
10 0.00053599616
11 0.00052245781
12 0.0005592908
13 0.00056692333
14 0.00053648126
15 0.00054310499
16 0.00052800192
17 0.00049547143
18 0.00046693042
19 0.00043175503
20 0.00041874232
21 0.00042750782
22 0.00042280561
23 0.00040165118
24 0.00039805386
25 0.00040366365
26 0.00038760916
27 0.00035983804
28 0.00040337897
29 0.00055076533
30 0.00066542346
31 0.00067203382
32 0.00055730624
33 0.00043694299
34 0.00045659805
35 0.00056842744
36 0.00062783309
37 0.00055137807
38 0.00043256446
39 0.00036303072
40 0.00034254717
41 0.00033919552
42 0.00034415338
43 0.00036305618
44 0.00033619008
45 0.00030023873
46 0.000275199
47 0.00024968806
48 0.00025008967
49 0.0002796801
50 0.00031138297
51 0.00029756143
52 0.00029292351
53 0.00033868227
54 0.00035541029
55 0.00031911819
56 0.00028295015
57 0.00034799179
58 0.00049976845
59 0.00060988108
60 0.00057887888
61 0.00042732868
62 0.00031260934
63 0.00031818609
64 0.00039861222
65 0.00043259193
66 0.00039089313
67 0.00033215957
68 0.00027618278
69 0.00025532923
70 0.00027198538
71 0.00029917904
72 0.00028396511
73 0.00023857473
74 0.00022215693
75 0.00022114928
76 0.00023160253
77 0.0002592847
78 0.00027192242
79 0.00024267565
80 0.00023169454
81 0.00030262652
82 0.00038274365
83 0.00038769035
84 0.00033241797
85 0.00032035752
86 0.00041376201
87 0.00053995346
88 0.00058968385
89 0.00051100945
90 0.00038519567
91 0.00032498756
92 0.00035655872
93 0.0004051608
94 0.00041244464
95 0.00038329915
96 0.00032509651
97 0.0002824386
98 0.00028910176
99 0.00031496184
100 0.00029889745
101 0.00025415007
102 0.00024829545
103 0.00026272602
104 0.00026811179
105 0.00027563714
106 0.00028043613
107 0.00026760693
108 0.00027409478
109 0.00035902997
110 0.0004866518
111 0.00055958197
112 0.00054498793
113 0.00050431245
114 0.00052501108
115 0.00061166204
116 0.00069705424
117 0.00070209182
118 0.00062632952
119 0.00055130951
120 0.00053924814
121 0.00057194971
122 0.00060113225
123 0.00060259154
124 0.00056613545
125 0.00052286177
126 0.00050968378
127 0.00049913416
128 0.00043461916
129 0.00033694643
130 0.00029301288
131 0.00031395825
132 0.00034289963
133 0.00034878195
134 0.00034819033
135 0.00037795153
136 0.00047872557
137 0.00065984512
138 0.00086405841
139 0.0010125176
140 0.0010639254
141 0.0010370974
142 0.0010062765
143 0.0010153237
144 0.0010644
145 0.0011220703
146 0.0011204222
147 0.001055363
148 0.00099500087
149 0.0009941243
150 0.0010390331
151 0.0010821726
152 0.0010912327
153 0.00107111
154 0.0010632932
155 0.0010714116
156 0.0010434942
157 0.00095109885
158 0.0008358822
159 0.00074390548
160 0.00067099081
161 0.00059884386
162 0.00053000729
163 0.00048493725
164 0.00049736592
165 0.0005905039
166 0.0007400391
167 0.00090581925
168 0.0011006698
169 0.0013643727
170 0.0016605267
171 0.0018373781
172 0.0017155552
173 0.0013250056
174 0.00096499119
175 0.00080796059
176 0.00083374432
177 0.00092207172
178 0.00087769007
179 0.00078855463
180 0.00069220454
181 0.00065367934
182 0.00067782386
183 0.00065542088
184 0.00057130303
185 0.00044451733
186 0.00038391487
187 0.00037480504
188 0.00035148754
189 0.00030137384
190 0.00025338574
191 0.0002455498
192 0.00026106636
193 0.0003144985
194 0.00041275535
195 0.00052322846
196 0.00062621451
197 0.00071663781
198 0.00080408941
199 0.00084616852
200 0.00079767024
201 0.00070144051
202 0.00065390773
203 0.00070275255
204 0.00076525265
205 0.00074794041
206 0.00066672275
207 0.00060465462
208 0.0006236773
209 0.00067308739
210 0.00068843337
211 0.00065192042
212 0.0005886029
213 0.00055788537
214 0.00055933509
215 0.00054804984
216 0.00047801835
217 0.00037181546
218 0.00029935941
219 0.00027403146
220 0.0002807491
221 0.00029767985
222 0.00031456471
223 0.00034288167
224 0.00040871292
225 0.00055277352
226 0.00076379227
227 0.00095832315
228 0.0010520131
229 0.0010049926
230 0.00089041787
231 0.00082862159
232 0.0008459888
233 0.00091820994
234 0.00096292284
235 0.00090315777
236 0.00079736107
237 0.00074641691
238 0.00079055755
239 0.00085613688
240 0.0008751476
241 0.00084185803
242 0.00079355297
243 0.00077900241
244 0.00077787752
245 0.0007363813
246 0.00064348604
247 0.00055042201
248 0.00048926276
249 0.00043710693
250 0.00037809455
251 0.00033308489
252 0.00033444281
253 0.00039844335
254 0.00052430819
255 0.00069602103
256 0.0008896976
257 0.0010857109
258 0.0012486527
259 0.0013305731
260 0.0013014287
261 0.0011794199
262 0.0010408692
263 0.00096150472
264 0.00098484383
265 0.00103858
266 0.0010110945
267 0.00092741048
268 0.00087931031
269 0.00092215115
270 0.00099169775
271 0.0010130124
272 0.0009750502
273 0.00092399967
274 0.00091686654
275 0.00092509471
276 0.00088862799
277 0.00079461686
278 0.00069423237
279 0.00062223777
280 0.00055687045
281 0.00048681616
282 0.00043660025
283 0.0004303147
284 0.000464184
285 0.00052875739
286 0.00063085486
287 0.00078566616
288 0.00099979491
289 0.0012440197
290 0.0014304332
291 0.0014312722
292 0.0012134204
293 0.00094767072
294 0.00081187906
295 0.00081250359
296 0.00088007011
297 0.00086716314
298 0.00076181119
299 0.00066761246
300 0.00065384699
301 0.00072531858
302 0.00075678165
303 0.00070414993
304 0.00060504119
305 0.00054541936
306 0.00055150402
307 0.00055119491
308 0.00049593682
309 0.00040232041
310 0.0003419876
311 0.00032207854
312 0.0003031848
313 0.0002807416
314 0.00028567757
315 0.00034503113
316 0.00044608079
317 0.00057682546
318 0.00072595629
319 0.00084550077
320 0.00088523014
321 0.00086480814
322 0.00086447617
323 0.00089832771
324 0.00090624715
325 0.00086036854
326 0.00079510074
327 0.00076013946
328 0.00076454352
329 0.00078185593
330 0.00078925597
331 0.00078506707
332 0.00078326759
333 0.00078964744
334 0.00079534792
335 0.00078393779
336 0.0007479961
337 0.00070160737
338 0.00065777805
339 0.00060988333
340 0.00053965903
341 0.00044984037
342 0.00037160993
343 0.00032788123
344 0.00032782852
345 0.00036907313
346 0.00043705612
347 0.00052809411
348 0.00065868853
349 0.0008444963
350 0.0010655325
351 0.0012583576
352 0.0013417201
353 0.0012696975
354 0.0011122194
355 0.00099357673
356 0.00098125183
357 0.001076422
358 0.0011394073
359 0.0010776479
360 0.0009723106
361 0.00094826244
362 0.0010307652
363 0.0011098536
364 0.0011177888
365 0.001066342
366 0.0010327146
367 0.001055141
368 0.0010708802
369 0.0010191494
370 0.00091886305
371 0.00083720424
372 0.00077706139
373 0.00070094871
374 0.00061119343
375 0.00054735983
376 0.00053124089
377 0.000550411
378 0.00058844753
379 0.00064376641
380 0.00073907913
381 0.00090622522
382 0.0011451883
383 0.0014038989
384 0.0015622676
385 0.0014674105
386 0.0011526992
387 0.00088685776
388 0.00081670946
389 0.00085446641
390 0.00089592446
391 0.00082889833
392 0.00072307951
393 0.00066471802
394 0.00068769467
395 0.00075724927
396 0.00074520274
397 0.00065455747
398 0.00055607514
399 0.00053141909
400 0.00055659605
401 0.0005499752
402 0.00048584279
403 0.00040371276
404 0.00036690828
405 0.0003592582
406 0.00033689186
407 0.00030280077
408 0.00030858877
409 0.00038097991
410 0.0004848693
411 0.00059654423
412 0.00069886172
413 0.00075066634
414 0.00074240143
415 0.0007475345
416 0.00082976689
417 0.0009199989
418 0.00091416086
419 0.00081626701
420 0.00072444168
421 0.00072624097
422 0.00080094536
423 0.00084903762
424 0.00082661378
425 0.00077810383
426 0.00077264559
427 0.00081204483
428 0.00084667379
429 0.00083568327
430 0.0007798593
431 0.00073243613
432 0.00071625745
433 0.00069278597
434 0.00061322635
435 0.00049566728
436 0.00040771975
437 0.00037172195
438 0.00037417969
439 0.00039623415
440 0.00043035035
441 0.00049181972
442 0.00061255591
443 0.00081914869
444 0.0010816209
445 0.0013082595
446 0.0014015468
447 0.0013219333
448 0.0011651852
449 0.0010655177
450 0.0010664013
451 0.0011636173
452 0.0012299625
453 0.0011572565
454 0.0010297973
455 0.00098720316
456 0.0010710378
457 0.0011654408
458 0.0011864656
459 0.0011404318
460 0.0011041361
461 0.0011298987
462 0.0011597455
463 0.0011247944
464 0.0010365198
465 0.00096066923
466 0.00090022491
467 0.000814694
468 0.00070893083
469 0.00063083098
470 0.00060598156
471 0.00061747408
472 0.00063725832
473 0.00065588816
474 0.00070166885
475 0.0008199405
476 0.0010218977
477 0.0012766933
478 0.0015256275
479 0.0016253445
480 0.0014194048
481 0.00105082
482 0.00084273257
483 0.00083662527
484 0.00087360743
485 0.00085592829
486 0.00074808778
487 0.00067786373
488 0.00066060167
489 0.00069369929
490 0.00072556202
491 0.00066026544
492 0.00054573229
493 0.00045879277
494 0.00045768817
495 0.00048435843
496 0.00047223503
497 0.00041627438
498 0.00035447658
499 0.000336533


==> data/LID_E_ROM_0020_0020_0.dat <==
0 0.00096486231
1 0.0012066016
2 0.001155242
3 0.00097448124
4 0.00085055
5 0.00093370969
6 0.0010509495
7 0.00089190928
8 0.00083654748
9 0.001006354
10 0.0011329327
11 0.0012174433
12 0.0013297223
13 0.0013968558
14 0.0012339265
15 0.0011108362
16 0.0014451433
17 0.002054291
18 0.0022661294
19 0.0019507634
20 0.0016326957
21 0.0017231541
22 0.0018515326
23 0.0016916383
24 0.0020228674
25 0.0024757094
26 0.0023977965
27 0.0023620129
28 0.0024620525
29 0.0024051582
30 0.0030271857
31 0.0037684089
32 0.0031771653
33 0.0038978725
34 0.0038375735
35 0.0031173006
36 0.0039761364
37 0.005401997
38 0.0050879793
39 0.0050140956
40 0.0058255179
41 0.0054330279
42 0.0052402496
43 0.0075963042
44 0.0081383015
45 0.0068251931
46 0.0071843363
47 0.0088114541
48 0.011000084
49 0.011872913
50 0.010348235
51 0.010687227
52 0.011661909
53 0.014624614
54 0.017028858
55 0.018527203
56 0.020293893
57 0.026291185
58 0.031755582
59 0.03790286
60 0.042807272
61 0.047444906
62 0.042985933
63 0.052415924
64 0.059597018
65 0.066118516
66 0.081901661
67 0.10775657
68 0.11797535
69 0.14544092
70 0.14527072
71 0.16470035
72 0.14331471
73 0.15452336
74 0.16784665
75 0.16495068
76 0.15949664
77 0.16791767
78 0.16673313
79 0.16300443
80 0.14569825
81 0.16904126
82 0.18554084
83 0.20367363
84 0.22581971
85 0.25396109
86 0.26505221
87 0.29969461
88 0.29228422
89 0.31397855
90 0.31899371
91 0.30961327
92 0.26685928
93 0.2844882
94 0.27151749
95 0.23543948
96 0.2531935
97 0.26931408
98 0.23823778
99 0.24386078
100 0.2225131
101 0.2279543
102 0.22068785
103 0.24683521
104 0.2187939
105 0.22546243
106 0.24012783
107 0.27744753
108 0.26449672
109 0.29858663
110 0.33289496
111 0.29419027
112 0.31057757
113 0.35067656
114 0.36871277
115 0.34313565
116 0.32175669
117 0.34916486
118 0.32150493
119 0.31362539
120 0.32902446
121 0.35893763
122 0.40073795
123 0.40069641
124 0.38986312
125 0.38637596
126 0.34437003
127 0.321947
128 0.31010874
129 0.28304672
130 0.27826367
131 0.29385812
132 0.2864862
133 0.32213161
134 0.30827745
135 0.29953581
136 0.27380857
137 0.31204534
138 0.31533669
139 0.30816672
140 0.29253652
141 0.27477135
142 0.29939369
143 0.35285881
144 0.30280083
145 0.31309938
146 0.26733555
147 0.25335001
148 0.24352888
149 0.21477033
150 0.2142159
151 0.22100744
152 0.19389123
153 0.20180244
154 0.2546343
155 0.24783556
156 0.22023887
157 0.26270863
158 0.25445745
159 0.28486322
160 0.24715747
161 0.23142705
162 0.2808731
163 0.28968976
164 0.35690186
165 0.40926474
166 0.40345512
167 0.35817415
168 0.41775321
169 0.46745762
170 0.50165681
171 0.48481162
172 0.53663804
173 0.5399805
174 0.52978186
175 0.54043601
176 0.46401147
177 0.52954427
178 0.45366641
179 0.48515498
180 0.47974166
181 0.48128166
182 0.47832367
183 0.49813699
184 0.4747319
185 0.47947145
186 0.49075018
187 0.46967158
188 0.4284675
189 0.4189862
190 0.47835932
191 0.45765762
192 0.49867625
193 0.58021058
194 0.54680389
195 0.54464481
196 0.67846831
197 0.67116132
198 0.65071517
199 0.65197138
200 0.62878844
201 0.58155405
202 0.58468908
203 0.64121048
204 0.69539571
205 0.62210766
206 0.64549713
207 0.58951882
208 0.59497545
209 0.60684643
210 0.58426258
211 0.52499753
212 0.49863326
213 0.52342399
214 0.50532972
215 0.48519532
216 0.46455762
217 0.4373507
218 0.4495929
219 0.46684327
220 0.51822669
221 0.52320976
222 0.51648109
223 0.48869246
224 0.52774188
225 0.54971751
226 0.55169995
227 0.48892625
228 0.52819356
229 0.60430071
230 0.56859703
231 0.57250981
232 0.51644607
233 0.50311701
234 0.50233226
235 0.509865
236 0.47857551
237 0.56622367
238 0.57296836
239 0.59237063
240 0.59668216
241 0.60645964
242 0.60472729
243 0.54070017
244 0.55277567
245 0.5509843
246 0.49191777
247 0.45104987
248 0.47072886
249 0.42145777
250 0.39885774
251 0.37595802
252 0.36954801
253 0.36023714
254 0.33345477
255 0.28198491
256 0.2802722
257 0.29115129
258 0.29173328
259 0.2844576
260 0.28661947
261 0.29224756
262 0.30368714
263 0.26070539
264 0.31455461
265 0.35765882
266 0.3527138
267 0.34905131
268 0.30702918
269 0.28802973
270 0.2684669
271 0.27059897
272 0.26432444
273 0.26001186
274 0.28167229
275 0.29861571
276 0.2880184
277 0.31120268
278 0.30395065
279 0.32087142
280 0.30390559
281 0.30546743
282 0.28456909
283 0.29555455
284 0.2650984
285 0.27480832
286 0.31037314
287 0.2802125
288 0.27953568
289 0.25815848
290 0.26220822
291 0.27175278
292 0.28378004
293 0.27856307
294 0.25346486
295 0.25426528
296 0.22243286
297 0.2461102
298 0.28109515
299 0.28152158
300 0.26654756
301 0.28638711
302 0.28247985
303 0.31298804
304 0.32568317
305 0.31683586
306 0.36178691
307 0.31115934
308 0.34283269
309 0.32891079
310 0.30073375
311 0.30372801
312 0.31651937
313 0.32131651
314 0.39090888
315 0.40378441
316 0.40884826
317 0.38699924
318 0.43547123
319 0.49171252
320 0.4663672
321 0.49758993
322 0.5057029
323 0.50001726
324 0.55015398
325 0.55011002
326 0.57968016
327 0.57551985
328 0.74474315
329 0.7921607
330 0.81914496
331 0.76522524
332 0.80321471
333 0.763044
334 0.6796301
335 0.67737708
336 0.61598219
337 0.61124027
338 0.58610707
339 0.58004022
340 0.55717642
341 0.57285091
342 0.5393818
343 0.50662019
344 0.45580765
345 0.39723366
346 0.41172996
347 0.40746729
348 0.40309637
349 0.41667172
350 0.3658376
351 0.37991792
352 0.33994521
353 0.31277361
354 0.29506184
355 0.27608816
356 0.28861948
357 0.25416517
358 0.29227947
359 0.27645472
360 0.2310904
361 0.215357
362 0.18698482
363 0.19632122
364 0.23029897
365 0.23557769
366 0.26475587
367 0.3354589
368 0.32604941
369 0.3012499
370 0.2967657
371 0.29424095
372 0.28104928
373 0.30458198
374 0.29569025
375 0.28354696
376 0.25374976
377 0.27447272
378 0.29690579
379 0.30815585
380 0.32430679
381 0.32800479
382 0.33850437
383 0.35638845
384 0.39467264
385 0.37769642
386 0.37546509
387 0.41220468
388 0.39092873
389 0.35499672
390 0.30899159
391 0.26629294
392 0.23457197
393 0.21674164
394 0.21476648
395 0.20006088
396 0.21421248
397 0.19996995
398 0.21384967
399 0.23149879
400 0.25748629
401 0.24343688
402 0.22963623
403 0.24196634
404 0.25881506
405 0.26058936
406 0.29763673
407 0.29384474
408 0.30829318
409 0.3213681
410 0.29641812
411 0.35373017
412 0.3387434
413 0.31902304
414 0.30485071
415 0.31579145
416 0.29964713
417 0.31080521
418 0.31109543
419 0.2650112
420 0.27686548
421 0.26447632
422 0.27371811
423 0.24936945
424 0.23401741
425 0.25240374
426 0.24937578
427 0.22800607
428 0.27581329
429 0.29233767
430 0.30525975
431 0.29906505
432 0.3379383
433 0.32232743
434 0.341373
435 0.2997978
436 0.34518697
437 0.32656171
438 0.35283619
439 0.36815006
440 0.40380884
441 0.40183664
442 0.37834482
443 0.38499092
444 0.37979285
445 0.39279288
446 0.37140162
447 0.33674453
448 0.2950826
449 0.26944749
450 0.25944144
451 0.24222263
452 0.28874807
453 0.29352844
454 0.29459651
455 0.29682293
456 0.29532868
457 0.3111032
458 0.32081166
459 0.31277405
460 0.27877248
461 0.27936158
462 0.26001276
463 0.22869769
464 0.22156945
465 0.21644111
466 0.20592399
467 0.19682382
468 0.18514742
469 0.19987396
470 0.20576637
471 0.23649334
472 0.22417929
473 0.21508852
474 0.27062724
475 0.30028041
476 0.38576774
477 0.37239611
478 0.36512655
479 0.37781469
480 0.35905024
481 0.35911043
482 0.34092178
483 0.30604058
484 0.30894087
485 0.29598846
486 0.34890533
487 0.31311482
488 0.30467052
489 0.28221588
490 0.27027406
491 0.28610112
492 0.26394436
493 0.25902586
494 0.26148644
495 0.25466457
496 0.25704053
497 0.26835604
498 0.24784093
499 0.22981105


==> data/LID_E_ROM_0020_0050_1.dat <==
0 0.0009491484
1 0.0010787889
2 0.00094687332
3 0.00074929066
4 0.00059794234
5 0.00052991206
6 0.00061540012
7 0.00067149916
8 0.00062942158
9 0.00059684044
10 0.0005788018
11 0.00051393639
12 0.0004712808
13 0.00051401004
14 0.00047820353
15 0.00036663901
16 0.00030218353
17 0.00029588952
18 0.00026289629
19 0.00022711218
20 0.00024615649
21 0.00026834998
22 0.00026540209
23 0.00026775527
24 0.00035211344
25 0.00056504187
26 0.00085782669
27 0.00097127874
28 0.0008359506
29 0.00072259254
30 0.00074908019
31 0.00086365916
32 0.00090646929
33 0.00080376301
34 0.00067632664
35 0.00054341265
36 0.00046456454
37 0.00039637785
38 0.00036382957
39 0.0004100367
40 0.00045904294
41 0.00045690852
42 0.00045027348
43 0.00048006897
44 0.00052572869
45 0.00051174795
46 0.00046178111
47 0.00055386075
48 0.00083130459
49 0.0010639221
50 0.0012389116
51 0.0012735253
52 0.0010302754
53 0.00086681604
54 0.00089535233
55 0.00099871949
56 0.0010962883
57 0.0011420846
58 0.0011701087
59 0.0010253799
60 0.000880129
61 0.00075348379
62 0.0006035342
63 0.000511999
64 0.00047045321
65 0.0004437459
66 0.00044108749
67 0.00047083472
68 0.0005596894
69 0.00070723248
70 0.00077740922
71 0.00079937647
72 0.00084697479
73 0.00086629227
74 0.00089809093
75 0.00093567532
76 0.00090618951
77 0.00089115536
78 0.00092976928
79 0.0009732314
80 0.0010183511
81 0.0010240993
82 0.0009560242
83 0.00087768697
84 0.00085163782
85 0.00086619674
86 0.00080677311
87 0.00066905735
88 0.00061751305
89 0.00068568235
90 0.0008037819
91 0.00092889655
92 0.00097788046
93 0.00092587188
94 0.0008339269
95 0.00075094169
96 0.00069060615
97 0.00063364759
98 0.00055680153
99 0.00048662682
100 0.00049032216
101 0.00064675044
102 0.0009111538
103 0.0010929673
104 0.0012384178
105 0.0012774272
106 0.0010653027
107 0.00088673062
108 0.00089608307
109 0.0010101702
110 0.00097523207
111 0.00079090563
112 0.00065578458
113 0.00057812441
114 0.00055902388
115 0.00056461179
116 0.00055865816
117 0.00057224339
118 0.00063960135
119 0.00074363118
120 0.00077818415
121 0.00071345098
122 0.00061171325
123 0.00049320577
124 0.00040985244
125 0.00038165508
126 0.00038547115
127 0.00039012798
128 0.00039303252
129 0.00042817698
130 0.00048361379
131 0.00048827469
132 0.00046435123
133 0.00050168962
134 0.00065017188
135 0.00093211308
136 0.0013187186
137 0.0015487313
138 0.0015444113
139 0.0016071171
140 0.0018738314
141 0.0021709825
142 0.0020036075
143 0.0015419538
144 0.0012026336
145 0.0010364519
146 0.00091312439
147 0.00074262493
148 0.00063916601
149 0.00062848041
150 0.00065911188
151 0.00074097201
152 0.00087480406
153 0.00097429088
154 0.00092706799
155 0.00078667699
156 0.00067241887
157 0.00062515031
158 0.00067098187
159 0.00076595365
160 0.00082396088
161 0.00074620317
162 0.00060607646
163 0.00053939658
164 0.00058121654
165 0.00067364132
166 0.00070974113
167 0.00071747484
168 0.00072044856
169 0.00069507414
170 0.00065472583
171 0.00061636255
172 0.0005697984
173 0.00055164233
174 0.00070719075
175 0.0010589835
176 0.0013865895
177 0.001404457
178 0.0013552784
179 0.0014848024
180 0.0016770759
181 0.001569158
182 0.0013546134
183 0.001154129
184 0.00086227946
185 0.00060873721
186 0.00050576084
187 0.00047919435
188 0.00048390685
189 0.00058003921
190 0.00079980515
191 0.0010013182
192 0.00093472769
193 0.0007425778
194 0.00065720066
195 0.00069533604
196 0.00085121927
197 0.001037928
198 0.0011846738
199 0.0011577469
200 0.00099641669
201 0.00092462538
202 0.00093890621
203 0.000898471
204 0.00076553503
205 0.00071355965
206 0.00065370954
207 0.00053728977
208 0.00050585089
209 0.00053926909
210 0.00058467267
211 0.0006811912
212 0.0007945303
213 0.00075092431
214 0.00051890154
215 0.0004471007
216 0.00052508121
217 0.00057730583
218 0.00053589648
219 0.0005262325
220 0.00062173251
221 0.00066885259
222 0.00059398062
223 0.00059894625
224 0.00075877481
225 0.00080796082
226 0.00066417814
227 0.00051883285
228 0.00045452581
229 0.0004196055
230 0.00038536173
231 0.00036581985
232 0.00036259616
233 0.00037487739
234 0.00042456036
235 0.00051444696
236 0.00065197113
237 0.0007741439
238 0.00071340823
239 0.00053700939
240 0.00042614391
241 0.00037414348
242 0.00035946895
243 0.00038863073
244 0.00040811575
245 0.00041854737
246 0.00043920058
247 0.00045599652
248 0.00043697525
249 0.00043017205
250 0.00052951444
251 0.00069575288
252 0.00080242105
253 0.00078178492
254 0.00066464567
255 0.00052885266
256 0.00042109019
257 0.000344797
258 0.0003350676
259 0.00039797807
260 0.00045763613
261 0.00047344008
262 0.00048030245
263 0.00047218229
264 0.00045394028
265 0.00050727616
266 0.00064935044
267 0.00077808669
268 0.00080049769
269 0.00071444894
270 0.00057281686
271 0.00044572908
272 0.00037279782
273 0.00037087642
274 0.00047293171
275 0.00062086113
276 0.00071264225
277 0.00075033449
278 0.00077427051
279 0.00071353095
280 0.00061022671
281 0.0005858466
282 0.00058275073
283 0.00051276835
284 0.00043483188
285 0.00040365772
286 0.00042678103
287 0.00047645239
288 0.00048737574
289 0.00052623392
290 0.00066898534
291 0.00090336999
292 0.00119766
293 0.0014182159
294 0.0014042653
295 0.0013573993
296 0.001502177
297 0.0018323647
298 0.0019711816
299 0.001689603
300 0.001356814
301 0.0010903408
302 0.0008774867
303 0.000683839
304 0.00060398153
305 0.00066911889
306 0.00074397867
307 0.00072966999
308 0.00067829665
309 0.00068741958
310 0.00072283893
311 0.00067674196
312 0.00058413844
313 0.00057317968
314 0.0006972867
315 0.0008877833
316 0.00095754563
317 0.00095980732
318 0.00084768853
319 0.00065395597
320 0.00053230576
321 0.00048209931
322 0.00048646573
323 0.00052561075
324 0.00062364148
325 0.0007518267
326 0.0007546703
327 0.00067591052
328 0.00063427067
329 0.00061389622
330 0.00064588205
331 0.00081423677
332 0.0010947122
333 0.0012530301
334 0.0012280729
335 0.0012615314
336 0.0014650258
337 0.0016141392
338 0.0014169242
339 0.0011481188
340 0.00091243942
341 0.00067951262
342 0.00050418124
343 0.00045896926
344 0.00053996909
345 0.00063409666
346 0.00065870522
347 0.00065222201
348 0.00069484364
349 0.00072430352
350 0.00065528086
351 0.00056679973
352 0.00058159374
353 0.00079364817
354 0.0010848308
355 0.0012481152
356 0.0012495928
357 0.0010018904
358 0.0008042655
359 0.00077135887
360 0.00076379967
361 0.00076775319
362 0.00082523739
363 0.0010614936
364 0.0011367685
365 0.00091388969
366 0.00073276937
367 0.00061674482
368 0.00057393581
369 0.00063705622
370 0.00077265872
371 0.00090861497
372 0.00087051639
373 0.00073837123
374 0.00070606199
375 0.00079336456
376 0.00087829805
377 0.0008099622
378 0.00068861793
379 0.00059545366
380 0.00052699266
381 0.00049864392
382 0.00050524425
383 0.00057333203
384 0.00067599648
385 0.00075050576
386 0.00079622044
387 0.00079837266
388 0.00072925689
389 0.00066238119
390 0.00070666058
391 0.00095570369
392 0.0012468325
393 0.001264978
394 0.0012956146
395 0.0012276116
396 0.00098597759
397 0.00082610367
398 0.00071874684
399 0.00063203488
400 0.00059304429
401 0.00053769456
402 0.00049697936
403 0.00056597308
404 0.00064546351
405 0.000610355
406 0.00059998335
407 0.00068637523
408 0.00080240638
409 0.0009279152
410 0.0010829333
411 0.0010478583
412 0.00076664234
413 0.00052558579
414 0.00042864173
415 0.00045534251
416 0.00053240072
417 0.0005374032
418 0.0005424676
419 0.0005625139
420 0.00051616893
421 0.00043549225
422 0.00044391185
423 0.00060621947
424 0.0007976507
425 0.00086470125
426 0.00079159298
427 0.00067757301
428 0.00056551048
429 0.00048403215
430 0.00047625564
431 0.00057862786
432 0.00068263579
433 0.00065333428
434 0.000603498
435 0.0005608029
436 0.00047736539
437 0.00040971087
438 0.00041626833
439 0.00046124186
440 0.00047700112
441 0.00044721504
442 0.00040467072
443 0.00039543224
444 0.00042099058
445 0.00044653614
446 0.0005056877
447 0.00064170573
448 0.00082632926
449 0.0010393789
450 0.0012952207
451 0.0013601323
452 0.00120209
453 0.0011515771
454 0.0013287656
455 0.001602865
456 0.0015508098
457 0.0012817836
458 0.0010531281
459 0.00083960795
460 0.0006756071
461 0.00055193002
462 0.00052658994
463 0.00057652266
464 0.00059559388
465 0.00053954882
466 0.00050579733
467 0.00054049102
468 0.00058478902
469 0.00053670509
470 0.00046982813
471 0.00051913869
472 0.00069149933
473 0.00089201766
474 0.0010666546
475 0.0011161302
476 0.00093420322
477 0.00075844463
478 0.00070331954
479 0.0007293869
480 0.00070130647
481 0.00061638864
482 0.00058838696
483 0.00051864884
484 0.00041512814
485 0.0003425302
486 0.00030371177
487 0.00029735727
488 0.00030659348
489 0.00031797307
490 0.00034685338
491 0.00036040456
492 0.00032807114
493 0.00030191846
494 0.00030358363
495 0.00031184763
496 0.00033708038
497 0.00036784884
498 0.00036852628
499 0.00034276185


==> data/LID_E_ROM_Standard_0005.dat <==
0 0.00078027369
1 0.00081112188
2 0.00076263582
3 0.00086417297
4 0.0009816777
5 0.0010183081
6 0.0011548081
7 0.001121169
8 0.00090374583
9 0.00097616477
10 0.0011312901
11 0.0011168795
12 0.0010032656
13 0.00094251745
14 0.0010239541
15 0.0011926819
16 0.0013735124
17 0.0012687502
18 0.00097140844
19 0.0011246842
20 0.0015124659
21 0.0018067339
22 0.0019676762
23 0.0018051815
24 0.0017129741
25 0.0020822586
26 0.0025410612
27 0.0026893641
28 0.0025572734
29 0.0027219931
30 0.0034464741
31 0.0044120176
32 0.0052442888
33 0.0056911108
34 0.0062594343
35 0.0076576119
36 0.0097711733
37 0.012253488
38 0.014999022
39 0.018319669
40 0.022763825
41 0.028652545
42 0.036150543
43 0.045500895
44 0.057050149
45 0.071199562
46 0.088389701
47 0.10907911
48 0.13368512
49 0.16251632
50 0.19572794
51 0.23330778
52 0.27509115
53 0.32079883
54 0.37008825
55 0.4226114
56 0.47807472
57 0.53629247
58 0.59723133
59 0.66101819
60 0.72796411
61 0.79857134
62 0.87350847
63 0.95359548
64 1.0397719
65 1.1330363
66 1.2344006
67 1.3448343
68 1.4652424
69 1.5964652
70 1.7393022
71 1.8945442
72 2.0630029
73 2.2455327
74 2.4430402
75 2.6564896
76 2.8869125
77 3.1354001
78 3.4031168
79 3.6913031
80 4.0012693
81 4.3344108
82 4.6922259
83 5.0762708
84 5.4882307
85 5.9298655
86 6.4030879
87 6.9098873
88 7.4523688
89 8.0328064
90 8.6535943
91 9.3172733
92 10.026517
93 10.784144
94 11.593299
95 12.457099
96 13.379011
97 14.36255
98 15.411668
99 16.530391
100 17.72301
101 18.994102
102 20.348527
103 21.79139
104 23.328217
105 24.964484
106 26.706796
107 28.5614
108 30.53515
109 32.63531
110 34.86938
111 37.246191
112 39.77401
113 42.462175
114 45.320295
115 48.358852
116 51.588739
117 55.021559
118 58.669555
119 62.545986
120 66.664031
121 71.038823
122 75.68622
123 80.621755
124 85.863681
125 91.429952
126 97.340638
127 103.61588
128 110.27741
129 117.34941
130 124.85538
131 132.82233
132 141.27752
133 150.25052
134 159.77178
135 169.87461
136 180.5934
137 191.9657
138 204.02895
139 216.82584
140 230.3997
141 244.7983
142 260.06988
143 276.26656
144 293.43906
145 311.65392
146 330.96821
147 351.4477
148 373.16475
149 396.18974
150 420.60144
151 446.47553
152 473.913
153 502.99685
154 533.82433
155 566.50334
156 601.14724
157 637.86041
158 676.77815
159 718.02317
160 761.73671
161 808.06533
162 857.16959
163 909.20043
164 964.35054
165 1022.783
166 1084.6753
167 1150.2858
168 1219.8089
169 1293.4678
170 1371.5102
171 1454.1991
172 1541.7974
173 1634.6335
174 1732.9823
175 1837.1828
176 1947.5707
177 2064.5176
178 2188.4069
179 2319.6546
180 2458.6923
181 2605.997
182 2762.0205
183 2927.2421
184 3102.2987
185 3287.7121
186 3484.117
187 3692.1706
188 3912.4834
189 4145.8439
190 4393.0924
191 4654.9326
192 4932.2762
193 5226.0147
194 5537.0119
195 5866.4532
196 6215.4433
197 6585.0569
198 6976.5012
199 7390.9853
200 7830.0288
201 8294.9588
202 8787.3721
203 9308.8149
204 9860.9546
205 10445.756
206 11065.092
207 11720.816
208 12415.269
209 13150.369
210 13929.071
211 14753.583
212 15626.716
213 16551.422
214 17530.507
215 18567.318
216 19665.029
217 20827.36
218 22058.21
219 23361.633
220 24741.665
221 26202.983
222 27750.481
223 29388.626
224 31123.376
225 32960.265
226 34904.792
227 36963.942
228 39143.872
229 41451.981
230 43896.516
231 46484.166
232 49222.385
233 52122.039
234 55192.301
235 58443.485
236 61884.069
237 65527.411
238 69384.337
239 73467.969
240 77791.209
241 82368.28
242 87213.388
243 92341.154
244 97771.678
245 103518.42
246 109607.25
247 116052.85
248 122872.73
249 130089.99
250 137727.89
251 145819.29
252 154378.99
253 163449.06
254 173041.67
255 183204.51
256 193956.51
257 205335.13
258 217387.57
259 230133.26
260 243616.45
261 257892.37
262 273020.08
263 289014.26
264 305939.96
265 323864.15
266 342823.66
267 362904.96
268 384164.72
269 406643.64
270 430463.08
271 455648.05
272 482294.71
273 510512.28
274 540355.85
275 571947.39
276 605383.6
277 640782.32
278 678202.89
279 717765.68
280 759707.67
281 804034.46
282 850947.51
283 900615.04
284 953150.14
285 1008732.7
286 1067474.4
287 1129631.2
288 1195438.9
289 1265036.8
290 1338719.5
291 1416540.8
292 1498993.2
293 1586170.9
294 1678364
295 1775975.9
296 1879193
297 1988408.2
298 2103803.1
299 2225859.8
300 2355136.6
301 2491746.8
302 2636261.9
303 2789165.9
304 2950808.5
305 3121877.4
306 3302573
307 3493477.1
308 3695547.9
309 3909336.3
310 4135490.4
311 4374109.8
312 4626773
313 4893301.5
314 5175495.6
315 5473151.5
316 5788457.5
317 6121320.1
318 6473003.6
319 6844805.4
320 7237964.6
321 7653491.9
322 8092668
323 8556054.9
324 9045736.5
325 9563591
326 10110047
327 10687882
328 11297466
329 11941070
330 12619746
331 13336010
332 14095475
333 14894827
334 15741165
335 16633887
336 17575811
337 18569922
338 19616472
339 20723784
340 21891143
341 23124660
342 24423713
343 25792308
344 27236352
345 28760030
346 30364646
347 32058829
348 33847392
349 35732667
350 37716967
351 39814929
352 42019486
353 44342360
354 46794384
355 49371329
356 52086056
357 54950077
358 57960816
359 61137109
360 64476109
361 67990363
362 71692767
363 75583303
364 79685701
365 83987870
366 88498297
367 93264549
368 98266570
369 1.0351919e+08
370 1.0902546e+08
371 1.1482281e+08
372 1.2092001e+08
373 1.2731231e+08
374 1.3402222e+08
375 1.4108021e+08
376 1.484959e+08
377 1.5626765e+08
378 1.6440133e+08
379 1.7296096e+08
380 1.8190844e+08
381 1.9129421e+08
382 2.0114357e+08
383 2.1146153e+08
384 2.2219347e+08
385 2.3352611e+08
386 2.453458e+08
387 2.5767566e+08
388 2.7059973e+08
389 2.8415804e+08
390 2.9838128e+08
391 3.1326005e+08
392 3.2871222e+08
393 3.448474e+08
394 3.6165259e+08
395 3.7927896e+08
396 3.9765539e+08
397 4.168839e+08
398 4.3696796e+08
399 4.578056e+08
400 4.7951734e+08
401 5.0216959e+08
402 5.2581936e+08
403 5.5018752e+08
404 5.7574754e+08
405 6.0230073e+08
406 6.2987284e+08
407 6.5848325e+08
408 6.8820865e+08
409 7.1892801e+08
410 7.5085446e+08
411 7.83991e+08
412 8.1858787e+08
413 8.5418653e+08
414 8.9119482e+08
415 9.2924054e+08
416 9.6943467e+08
417 1.0106998e+09
418 1.0532435e+09
419 1.096841e+09
420 1.1419419e+09
421 1.1887481e+09
422 1.2372649e+09
423 1.2869841e+09
424 1.3376969e+09
425 1.3909707e+09
426 1.4453869e+09
427 1.5018153e+09
428 1.5590689e+09
429 1.6181304e+09
430 1.6788217e+09
431 1.7416265e+09
432 1.8061364e+09
433 1.8710417e+09
434 1.9384298e+09
435 2.0075012e+09
436 2.078095e+09
437 2.150955e+09
438 2.2252705e+09
439 2.3014622e+09
440 2.377829e+09
441 2.4560851e+09
442 2.5360716e+09
443 2.6187268e+09
444 2.7013721e+09
445 2.7861668e+09
446 2.872792e+09
447 2.9605416e+09
448 3.0499332e+09
449 3.1408101e+09
450 3.2334013e+09
451 3.3267074e+09
452 3.4215212e+09
453 3.5181913e+09
454 3.6160731e+09
455 3.7141476e+09
456 3.8131298e+09
457 3.9155416e+09
458 4.0181946e+09
459 4.119357e+09
460 4.2245799e+09
461 4.3309228e+09
462 4.4363969e+09
463 4.542769e+09
464 4.6491696e+09
465 4.7564642e+09
466 4.8660182e+09
467 4.9773625e+09
468 5.0870929e+09
469 5.197629e+09
470 5.308458e+09
471 5.4181602e+09
472 5.529674e+09
473 5.6401487e+09
474 5.751045e+09
475 5.8629347e+09
476 5.9723523e+09
477 6.0840952e+09
478 6.1957651e+09
479 6.3078764e+09
480 6.4177779e+09
481 6.5270954e+09
482 6.6340315e+09
483 6.7435822e+09
484 6.853714e+09
485 6.9638336e+09
486 7.0738386e+09
487 7.1834224e+09
488 7.2890702e+09
489 7.3929985e+09
490 7.4983126e+09
491 7.6025144e+09
492 7.7095412e+09
493 7.8099157e+09
494 7.9141919e+09
495 8.018068e+09
496 8.119195e+09
497 8.2169784e+09
498 8.3157961e+09
499 8.4126394e+09


==> data/LID_E_ROM_Standard_0010.dat <==
0 0.00082633768
1 0.00090302463
2 0.00082950715
3 0.00069407488
4 0.0005798257
5 0.00058293714
6 0.00078481522
7 0.0010845354
8 0.0012630117
9 0.0012040644
10 0.001116551
11 0.0010241662
12 0.00096135413
13 0.0010794439
14 0.0013723929
15 0.0015960871
16 0.0014189583
17 0.0013260571
18 0.0014531578
19 0.0015204974
20 0.0014517163
21 0.0013463928
22 0.0012648784
23 0.0014843891
24 0.001942623
25 0.0018692025
26 0.0014658015
27 0.0015468953
28 0.0022099336
29 0.0032138912
30 0.004744384
31 0.0064657222
32 0.0077229479
33 0.0077383106
34 0.0066598237
35 0.0072851255
36 0.0092382422
37 0.010198976
38 0.0099631151
39 0.011198267
40 0.013316987
41 0.015400386
42 0.018469161
43 0.02372443
44 0.029852279
45 0.035916895
46 0.043070966
47 0.053264418
48 0.066096646
49 0.08006386
50 0.095290079
51 0.11289045
52 0.13312652
53 0.1547458
54 0.17704234
55 0.19776692
56 0.21046177
57 0.20533296
58 0.17903752
59 0.14786677
60 0.14172678
61 0.13281934
62 0.11303793
63 0.10262652
64 0.10206979
65 0.10261961
66 0.1065894
67 0.1093165
68 0.13412551
69 0.1552922
70 0.16856682
71 0.18844128
72 0.20259467
73 0.19228684
74 0.16329652
75 0.13253689
76 0.12736098
77 0.13625226
78 0.12805385
79 0.11031784
80 0.1034455
81 0.098318346
82 0.097920756
83 0.1010445
84 0.10419762
85 0.12259241
86 0.14453036
87 0.15685823
88 0.16690074
89 0.1706239
90 0.15858261
91 0.13380675
92 0.10987636
93 0.1040542
94 0.10554672
95 0.097775109
96 0.085978054
97 0.081215045
98 0.078446089
99 0.0790325
100 0.082243735
101 0.08430139
102 0.097984537
103 0.11896044
104 0.13418377
105 0.1481222
106 0.16285773
107 0.16924856
108 0.16091241
109 0.14118216
110 0.11730698
111 0.10420176
112 0.10432789
113 0.098571719
114 0.086257012
115 0.079812562
116 0.077275135
117 0.076386947
118 0.079663322
119 0.081133461
120 0.089337198
121 0.10969673
122 0.12710597
123 0.14031694
124 0.15566851
125 0.16719984
126 0.16542252
127 0.1506997
128 0.12828689
129 0.10793446
130 0.10369008
131 0.1014197
132 0.090546222
133 0.080496541
134 0.077279266
135 0.075096792
136 0.076873575
137 0.079556875
138 0.082119456
139 0.098033116
140 0.11827618
141 0.13235093
142 0.14682725
143 0.16219054
144 0.16853714
145 0.16077936
146 0.14225132
147 0.11896987
148 0.10503409
149 0.1038891
150 0.097400318
151 0.084987063
152 0.078479617
153 0.07601632
154 0.075092945
155 0.07837343
156 0.079690287
157 0.087228655
158 0.10741722
159 0.1249922
160 0.13819792
161 0.154055
162 0.1670978
163 0.16730383
164 0.15443897
165 0.13291959
166 0.11120648
167 0.1047469
168 0.1026774
169 0.092193544
170 0.081221574
171 0.077568689
172 0.075273048
173 0.076535022
174 0.079507662
175 0.081278134
176 0.095884826
177 0.11655934
178 0.13105238
179 0.1453178
180 0.16131607
181 0.16935743
182 0.16313138
183 0.14560564
184 0.12232763
185 0.10644563
186 0.10481824
187 0.099057744
188 0.086465135
189 0.079113764
190 0.076621281
191 0.075341002
192 0.078496327
193 0.079965705
194 0.086356734
195 0.10624275
196 0.12439603
197 0.13755561
198 0.15331721
199 0.16703839
200 0.16820307
201 0.15594519
202 0.13470387
203 0.11250967
204 0.1052103
205 0.10344866
206 0.093263109
207 0.081885136
208 0.077995259
209 0.075677543
210 0.076707749
211 0.079802752
212 0.081377233
213 0.095469428
214 0.11631086
215 0.1310019
216 0.14513489
217 0.16116494
218 0.16954684
219 0.16353512
220 0.14608134
221 0.12278944
222 0.10664323
223 0.10502463
224 0.099448393
225 0.086832467
226 0.079337882
227 0.076842593
228 0.075517014
229 0.078650827
230 0.080160205
231 0.08643939
232 0.10630031
233 0.12453023
234 0.13768524
235 0.15339795
236 0.16709772
237 0.16822289
238 0.15586228
239 0.13455308
240 0.11238664
241 0.10521234
242 0.10349178
243 0.093287327
244 0.081924583
245 0.078060258
246 0.075744943
247 0.076804906
248 0.079889463
249 0.081507974
250 0.095698808
251 0.11653302
252 0.13118723
253 0.1453379
254 0.16131784
255 0.16954693
256 0.16335519
257 0.14576297
258 0.12244652
259 0.10651889
260 0.10499582
261 0.099334496
262 0.086711227
263 0.079318087
264 0.07683252
265 0.075550236
266 0.078710506
267 0.080193541
268 0.086645588
269 0.10658227
270 0.12472765
271 0.13788246
272 0.15360949
273 0.16718697
274 0.16810323
275 0.15557396
276 0.13417666
277 0.11211221
278 0.10517017
279 0.10339533
280 0.093099183
281 0.081821273
282 0.07802379
283 0.075715051
284 0.076843479
285 0.079895938
286 0.081577001
287 0.095955867
288 0.1167543
289 0.13133805
290 0.14552941
291 0.16147992
292 0.16953653
293 0.16317478
294 0.14547188
295 0.12214075
296 0.10642477
297 0.10496178
298 0.099187599
299 0.086556605
300 0.079268084
301 0.076791158
302 0.07555287
303 0.078738788
304 0.080191318
305 0.086808517
306 0.10681596
307 0.12487611
308 0.138032
309 0.15378457
310 0.16726972
311 0.1680201
312 0.15536794
313 0.1339084
314 0.11192546
315 0.10515662
316 0.10332279
317 0.092945236
318 0.081736082
319 0.077991565
320 0.075689843
321 0.076873825
322 0.079899114
323 0.081629383
324 0.09616547
325 0.11693447
326 0.13145971
327 0.14568632
328 0.16161831
329 0.16953908
330 0.16304347
331 0.14525453
332 0.1219123
333 0.10636584
334 0.104946
335 0.099075192
336 0.086435901
337 0.079231879
338 0.076761982
339 0.075560605
340 0.078767413
341 0.08019438
342 0.08695143
343 0.10701881
344 0.12500708
345 0.13816454
346 0.15393976
347 0.16734768
348 0.16795688
349 0.15519865
350 0.13368515
351 0.11177364
352 0.1051538
353 0.1032672
354 0.09281749
355 0.081667873
356 0.077968855
357 0.07567404
358 0.076907145
359 0.0799079
360 0.081683755
361 0.096361362
362 0.11710387
363 0.1315771
364 0.14583556
365 0.16174945
366 0.16954465
367 0.1629237
368 0.14505305
369 0.12170066
370 0.10631452
371 0.10493486
372 0.098973568
373 0.086326944
374 0.079201942
375 0.076738434
376 0.075572547
377 0.078798441
378 0.080201969
379 0.087094054
380 0.10721762
381 0.12513719
382 0.13829696
383 0.15409278
384 0.16742389
385 0.16789465
386 0.15503117
387 0.13346426
388 0.11162497
389 0.10515165
390 0.10321314
391 0.092693488
392 0.081603187
393 0.077948187
394 0.075660564
395 0.076942086
396 0.079918096
397 0.081741278
398 0.096558122
399 0.11727335
400 0.13169599
401 0.14598595
402 0.1618801
403 0.16954873
404 0.16280187
405 0.14484896
406 0.12148732
407 0.10626356
408 0.1049229
409 0.098871176
410 0.086218717
411 0.079172815
412 0.076715318
413 0.075585612
414 0.078829782
415 0.0802106
416 0.087239596
417 0.10741773
418 0.1252681
419 0.13843109
420 0.15424679
421 0.16749897
422 0.16782998
423 0.15486038
424 0.13324003
425 0.1114757
426 0.10514902
427 0.10315722
428 0.092568175
429 0.081538706
430 0.077927188
431 0.075647207
432 0.076977371
433 0.079927892
434 0.081800724
435 0.096756669
436 0.11744308
437 0.13181574
438 0.14613748
439 0.16201058
440 0.16955102
441 0.16267768
442 0.14464242
443 0.12127263
444 0.10621336
445 0.10490985
446 0.098767061
447 0.086110264
448 0.07914371
449 0.076691856
450 0.075599075
451 0.078860724
452 0.08021945
453 0.087387181
454 0.10761826
455 0.12539884
456 0.13856597
457 0.15440112
458 0.16757284
459 0.16776359
460 0.15468791
461 0.13301463
462 0.11132753
463 0.10514643
464 0.10309988
465 0.092442159
466 0.081474695
467 0.077905875
468 0.075634001
469 0.077012771
470 0.07993719
471 0.081861675
472 0.09695599
473 0.11761223
474 0.13193573
475 0.14628939
476 0.16214043
477 0.16955185
478 0.16255222
479 0.14443507
480 0.12105828
481 0.10616461
482 0.10489612
483 0.098661974
484 0.086002276
485 0.079114874
486 0.076668291
487 0.075613
488 0.078891256
489 0.080228612
490 0.087536283
491 0.10781852
492 0.12552903
493 0.13870119
494 0.1545553
495 0.16764542
496 0.16769598
497 0.15451465
498 0.1327891
499 0.1111812


==> data/LID_E_ROM_Standard_0050.dat <==
0 0.0010392131
1 0.0014358162
2 0.0015063453
3 0.001329758
4 0.0013793434
5 0.0015479649
6 0.0013171774
7 0.0018012351
8 0.0014489647
9 0.0016520732
10 0.001477278
11 0.0011163336
12 0.0013099178
13 0.001433451
14 0.0015090385
15 0.0018721428
16 0.0019923582
17 0.0021200016
18 0.0018975054
19 0.0024304105
20 0.0027035161
21 0.0026087303
22 0.0025618947
23 0.0023840572
24 0.0022208053
25 0.002146031
26 0.002194296
27 0.0020957938
28 0.0025435363
29 0.003260103
30 0.0038604085
31 0.0056079388
32 0.007791471
33 0.0072763561
34 0.0072535507
35 0.0085651581
36 0.0078563341
37 0.0082472807
38 0.0079924303
39 0.0081346189
40 0.009107897
41 0.008739162
42 0.010241472
43 0.011545181
44 0.01229713
45 0.014971304
46 0.015128949
47 0.01298453
48 0.013588564
49 0.016801388
50 0.019089258
51 0.017160459
52 0.015870832
53 0.01523198
54 0.015012153
55 0.013866191
56 0.01550129
57 0.016420596
58 0.015635356
59 0.01727591
60 0.016800349
61 0.017763765
62 0.016137873
63 0.015348499
64 0.015696217
65 0.018203075
66 0.016969844
67 0.018021534
68 0.018939139
69 0.017799827
70 0.020342456
71 0.023880375
72 0.024832993
73 0.024214427
74 0.021003338
75 0.026710585
76 0.02768142
77 0.024772924
78 0.026712512
79 0.026869011
80 0.027265417
81 0.028954209
82 0.032623796
83 0.028763447
84 0.02765398
85 0.025081342
86 0.024171019
87 0.026127496
88 0.027262445
89 0.024562474
90 0.023937521
91 0.022193125
92 0.023681779
93 0.026322507
94 0.023432862
95 0.022976372
96 0.022400046
97 0.022744214
98 0.025815097
99 0.031623509
100 0.02909854
101 0.028746914
102 0.037951263
103 0.036682454
104 0.040099582
105 0.049032066
106 0.047872849
107 0.05510844
108 0.053335517
109 0.048257527
110 0.047138971
111 0.047639959
112 0.043449156
113 0.039753981
114 0.040824419
115 0.043564253
116 0.049027814
117 0.046298366
118 0.047547948
119 0.040415063
120 0.043091589
121 0.040083318
122 0.034132119
123 0.03468945
124 0.031773064
125 0.033783173
126 0.037728342
127 0.037033658
128 0.038525468
129 0.034001737
130 0.035303045
131 0.040364406
132 0.040230631
133 0.034390816
134 0.03515879
135 0.036404383
136 0.040435343
137 0.039034494
138 0.036547081
139 0.033869107
140 0.037433984
141 0.037648681
142 0.042923826
143 0.039726145
144 0.039270263
145 0.044203958
146 0.046548172
147 0.044488746
148 0.044249909
149 0.044868643
150 0.045233687
151 0.041451512
152 0.044495916
153 0.050870282
154 0.05225462
155 0.045455174
156 0.047229588
157 0.044867967
158 0.045976738
159 0.041870989
160 0.037381837
161 0.036599261
162 0.035615137
163 0.038963439
164 0.039104201
165 0.038320861
166 0.042593604
167 0.042453294
168 0.041857814
169 0.040286762
170 0.036509596
171 0.03448938
172 0.034133095
173 0.030622481
174 0.027499346
175 0.029308174
176 0.032906619
177 0.033632086
178 0.035062879
179 0.031153649
180 0.026728607
181 0.025710826
182 0.023533697
183 0.024600184
184 0.025546192
185 0.030824114
186 0.032463501
187 0.034178565
188 0.033286242
189 0.029208427
190 0.026844346
191 0.031151684
192 0.031448774
193 0.031538153
194 0.03010945
195 0.026505394
196 0.026293052
197 0.024486765
198 0.028444102
199 0.036295543
200 0.04030611
201 0.047441033
202 0.044110242
203 0.046933517
204 0.039848157
205 0.039667938
206 0.039896441
207 0.039624596
208 0.033328153
209 0.03316579
210 0.037574384
211 0.039622251
212 0.042921823
213 0.041655041
214 0.04087244
215 0.040646458
216 0.042949942
217 0.051901181
218 0.048422604
219 0.043826258
220 0.044309689
221 0.048648929
222 0.044065098
223 0.049444591
224 0.053103487
225 0.0530509
226 0.054950478
227 0.051636233
228 0.053793351
229 0.049817975
230 0.051158323
231 0.053406981
232 0.056173355
233 0.051404665
234 0.054889126
235 0.055055641
236 0.047300532
237 0.048996873
238 0.049873496
239 0.046990212
240 0.047104107
241 0.042361056
242 0.042968947
243 0.03683601
244 0.03810777
245 0.033769059
246 0.030172224
247 0.03094698
248 0.028203948
249 0.027846594
250 0.027858361
251 0.025381917
252 0.024347577
253 0.026095199
254 0.023715052
255 0.021643399
256 0.020565106
257 0.021165496
258 0.019182261
259 0.024096365
260 0.026801396
261 0.02975272
262 0.034585111
263 0.036270245
264 0.033274116
265 0.037020775
266 0.036810843
267 0.034349804
268 0.03712892
269 0.036776887
270 0.035692693
271 0.042391639
272 0.041684535
273 0.042971289
274 0.034762596
275 0.034408081
276 0.039267528
277 0.040100711
278 0.043079362
279 0.049057228
280 0.054455439
281 0.052165201
282 0.053928388
283 0.046759154
284 0.041432245
285 0.034666671
286 0.033837463
287 0.033335648
288 0.028392563
289 0.026642268
290 0.024356048
291 0.025385765
292 0.028618839
293 0.027996329
294 0.028771682
295 0.029428441
296 0.027787325
297 0.027353275
298 0.034843691
299 0.034339011
300 0.030023346
301 0.031777553
302 0.031043644
303 0.031781276
304 0.027289433
305 0.022254506
306 0.022641317
307 0.022675968
308 0.019764521
309 0.026743956
310 0.025183491
311 0.023019019
312 0.02298431
313 0.024509557
314 0.026954642
315 0.026108394
316 0.026153077
317 0.027287126
318 0.030154221
319 0.030383555
320 0.03183552
321 0.025945158
322 0.024399587
323 0.028312106
324 0.032974276
325 0.028648969
326 0.023912833
327 0.020113087
328 0.019895337
329 0.01950261
330 0.022332472
331 0.023040999
332 0.023274826
333 0.02280775
334 0.024999059
335 0.023567425
336 0.024229777
337 0.026208844
338 0.030160224
339 0.035836793
340 0.036204455
341 0.035590161
342 0.035477581
343 0.037703348
344 0.031859561
345 0.031018473
346 0.031167846
347 0.030209602
348 0.033870427
349 0.035859003
350 0.032672665
351 0.033282449
352 0.029686918
353 0.034181035
354 0.034997624
355 0.032980421
356 0.029738967
357 0.0324859
358 0.032454106
359 0.03323827
360 0.032916318
361 0.036019309
362 0.036735641
363 0.035934428
364 0.037452496
365 0.036730637
366 0.040751278
367 0.041119052
368 0.043168003
369 0.043729458
370 0.046076664
371 0.037504089
372 0.035049536
373 0.036814522
374 0.032817827
375 0.031216474
376 0.029438563
377 0.030724709
378 0.03206075
379 0.034305631
380 0.037080494
381 0.039490436
382 0.040471028
383 0.036684458
384 0.036105313
385 0.035434671
386 0.037608385
387 0.041615725
388 0.046235902
389 0.043924747
390 0.039004476
391 0.03743273
392 0.045969399
393 0.044120431
394 0.041961081
395 0.054337057
396 0.044962034
397 0.036882464
398 0.03565269
399 0.041199092
400 0.046533192
401 0.044862878
402 0.051139942
403 0.052744361
404 0.057612018
405 0.057960425
406 0.054880259
407 0.057621847
408 0.06009657
409 0.068171645
410 0.085954632
411 0.086470334
412 0.07880379
413 0.066333941
414 0.06777424
415 0.060852566
416 0.052399396
417 0.046325763
418 0.048728381
419 0.04952281
420 0.055381187
421 0.053374702
422 0.058998993
423 0.059508942
424 0.057436641
425 0.049944051
426 0.04796563
427 0.049586268
428 0.049038225
429 0.041638785
430 0.039784347
431 0.04477449
432 0.043631988
433 0.040100684
434 0.043708317
435 0.048264739
436 0.055370356
437 0.055504097
438 0.048764285
439 0.051164567
440 0.056246383
441 0.050781228
442 0.043455803
443 0.043528208
444 0.041479702
445 0.04013666
446 0.040957422
447 0.03985501
448 0.035710209
449 0.031535325
450 0.02889399
451 0.028698709
452 0.027260419
453 0.024971401
454 0.026609934
455 0.02969445
456 0.032281065
457 0.028526433
458 0.028308598
459 0.031304679
460 0.033168307
461 0.035574897
462 0.039734316
463 0.039409727
464 0.044148564
465 0.039144437
466 0.038099237
467 0.042115092
468 0.039942541
469 0.040109982
470 0.033214215
471 0.037706423
472 0.03900289
473 0.03819566
474 0.043188472
475 0.043805918
476 0.048519211
477 0.049725467
478 0.054513923
479 0.048567336
480 0.043096398
481 0.041413811
482 0.050918037
483 0.044486383
484 0.041917648
485 0.03670608
486 0.032792753
487 0.032253101
488 0.029843109
489 0.029712871
490 0.02853599
491 0.032957263
492 0.03850262
493 0.043385417
494 0.045132271
495 0.041687986
496 0.039513027
497 0.038182261
498 0.038612355
499 0.037541916


==> data/LID_E_ROM_Standard_0200.dat <==
0 0.0010916748
1 0.0013026545
2 0.0012951412
3 0.0013102994
4 0.0012969124
5 0.0012826844
6 0.0012118523
7 0.001103809
8 0.00096526305
9 0.0011278013
10 0.001248003
11 0.0012223365
12 0.0012159785
13 0.0011573082
14 0.001108045
15 0.0011294664
16 0.001415691
17 0.0017162121
18 0.0015611419
19 0.0014709986
20 0.0014835316
21 0.0015092582
22 0.0014227811
23 0.0011283947
24 0.00081568935
25 0.00082821671
26 0.00078280024
27 0.00074599598
28 0.00079055082
29 0.00083761251
30 0.00082656803
31 0.00088869432
32 0.00099302056
33 0.0012324466
34 0.0014224144
35 0.0012331563
36 0.001123245
37 0.0011218189
38 0.0011424921
39 0.0013970628
40 0.0015477328
41 0.0015691025
42 0.001562746
43 0.0011205149
44 0.00070135851
45 0.00063324885
46 0.00070179622
47 0.00083667177
48 0.00087172859
49 0.00090018329
50 0.00089639524
51 0.00084309065
52 0.00076916725
53 0.00078098439
54 0.00092898058
55 0.001127124
56 0.0014068143
57 0.0015161329
58 0.001340093
59 0.001094105
60 0.00083621251
61 0.00075908622
62 0.00075487405
63 0.00073922667
64 0.00070327898
65 0.00069297868
66 0.00075980411
67 0.00074444547
68 0.00072536602
69 0.00062001216
70 0.0006529085
71 0.00064994805
72 0.00087318873
73 0.00081711078
74 0.00072794516
75 0.00093514308
76 0.001320014
77 0.0014670662
78 0.0014468534
79 0.0011330245
80 0.00097720191
81 0.0011632804
82 0.0013467016
83 0.0014993444
84 0.0014491815
85 0.0012952178
86 0.001169653
87 0.0012815048
88 0.0016937078
89 0.0013048736
90 0.0008437447
91 0.00078791652
92 0.0007636644
93 0.0010870322
94 0.0013334937
95 0.0016733998
96 0.0023207893
97 0.0031545369
98 0.0034792966
99 0.0031176443
100 0.0027854743
101 0.0030427124
102 0.0026981305
103 0.0022743386
104 0.0021255585
105 0.0019244251
106 0.0015702801
107 0.0016469007
108 0.001742764
109 0.0015747602
110 0.0016463249
111 0.0015398298
112 0.0012364874
113 0.0010722806
114 0.00102368
115 0.0012238131
116 0.0012727459
117 0.0011424683
118 0.0010866864
119 0.0010652043
120 0.0010844938
121 0.00098267525
122 0.00095921416
123 0.00094226634
124 0.0011130903
125 0.0013297971
126 0.0015497773
127 0.0019876144
128 0.0020974557
129 0.0019813642
130 0.0017984416
131 0.0018767006
132 0.0017174403
133 0.0016934426
134 0.0015552402
135 0.0011105728
136 0.001149342
137 0.001040431
138 0.00099216095
139 0.0014214019
140 0.0012016736
141 0.00098017167
142 0.00092587615
143 0.00095949662
144 0.0010644922
145 0.00093510448
146 0.00078308062
147 0.00070468815
148 0.0007642472
149 0.00079149431
150 0.00089901144
151 0.0010398293
152 0.001101457
153 0.001163523
154 0.0011100354
155 0.00089025607
156 0.00080753133
157 0.00079864417
158 0.00091016805
159 0.00099523496
160 0.0010564093
161 0.0011114039
162 0.001073597
163 0.0010951022
164 0.0011017479
165 0.0010246537
166 0.0010688219
167 0.001062068
168 0.00087610346
169 0.00076706592
170 0.00088359467
171 0.0010877689
172 0.001033096
173 0.00096801964
174 0.00077117082
175 0.00082032333
176 0.00097336935
177 0.001078319
178 0.0012615963
179 0.0013673244
180 0.0014852428
181 0.0013989479
182 0.0011565989
183 0.00096898742
184 0.0011319727
185 0.0013417037
186 0.0013545413
187 0.0014111005
188 0.0014364603
189 0.0016422544
190 0.0017202567
191 0.0016224426
192 0.0014157519
193 0.0012821684
194 0.0011408999
195 0.0012888168
196 0.0016268393
197 0.0015231211
198 0.0014085665
199 0.0011916781
200 0.0010844468
201 0.0011692299
202 0.0011792354
203 0.0010353327
204 0.0011813062
205 0.001260065
206 0.0012935065
207 0.0012589989
208 0.0011920359
209 0.0014841176
210 0.0020007317
211 0.0025104975
212 0.0028241805
213 0.0027476943
214 0.0022143286
215 0.0018441083
216 0.0018746195
217 0.0022248384
218 0.0022439145
219 0.0018686371
220 0.0013622469
221 0.0013107867
222 0.0012300763
223 0.0011080018
224 0.0011453443
225 0.001363255
226 0.0016760665
227 0.0021371863
228 0.0020893021
229 0.0015316874
230 0.0014736557
231 0.0017579153
232 0.0016898285
233 0.0013537877
234 0.0013174554
235 0.0015706679
236 0.0018354459
237 0.0020435416
238 0.0021168491
239 0.002430317
240 0.0026135109
241 0.0025429368
242 0.0024484658
243 0.0023652414
244 0.0022468847
245 0.0021019717
246 0.0021395974
247 0.0017632012
248 0.0017369663
249 0.0017795544
250 0.001604029
251 0.0016093471
252 0.0014081018
253 0.0012839321
254 0.001483724
255 0.0018641574
256 0.0021676628
257 0.0021636207
258 0.001664998
259 0.0014728464
260 0.0016435879
261 0.0012743593
262 0.001405233
263 0.0017617272
264 0.0015190785
265 0.0012465158
266 0.0010715565
267 0.0010115673
268 0.0010229318
269 0.0012309454
270 0.0011913643
271 0.00099858516
272 0.00091876128
273 0.00094912074
274 0.0010695706
275 0.0010857272
276 0.0011252011
277 0.0012894916
278 0.0014631067
279 0.0013076783
280 0.0011678545
281 0.0014422064
282 0.0020687676
283 0.0025000426
284 0.0025730905
285 0.0024794755
286 0.0021717537
287 0.0021575417
288 0.0025198745
289 0.0026124435
290 0.0021682721
291 0.0019232605
292 0.0015485676
293 0.0012660041
294 0.001231253
295 0.0010312053
296 0.0008483455
297 0.00069878298
298 0.00070335743
299 0.0007357381
300 0.00069925199
301 0.00072615203
302 0.00081888861
303 0.00089854515
304 0.00081009426
305 0.00072671625
306 0.0007359498
307 0.00074765388
308 0.00092702382
309 0.0012969231
310 0.0016385807
311 0.0016455485
312 0.0013064484
313 0.0010940592
314 0.0010495352
315 0.0010961031
316 0.0011625686
317 0.0012645599
318 0.0012642169
319 0.001233136
320 0.0013643625
321 0.0015623157
322 0.0018131382
323 0.0021331653
324 0.0022712888
325 0.0019715552
326 0.0019127149
327 0.0019798039
328 0.0014317602
329 0.0015165753
330 0.0016281826
331 0.0012947334
332 0.0011617051
333 0.0011387329
334 0.0010389264
335 0.00095621106
336 0.00086901621
337 0.00076825146
338 0.00072518547
339 0.00081811163
340 0.00084556267
341 0.00082381889
342 0.00079673329
343 0.00080731356
344 0.00088382255
345 0.0010928954
346 0.0012040295
347 0.0011362652
348 0.0011925269
349 0.001255864
350 0.0013197746
351 0.0013764706
352 0.001125293
353 0.00089166327
354 0.00086481828
355 0.0009577038
356 0.0011815251
357 0.0012724845
358 0.0011334743
359 0.0010133801
360 0.00091344748
361 0.00076077855
362 0.0006280863
363 0.00070715586
364 0.00086163484
365 0.0010020539
366 0.0010041106
367 0.0011038507
368 0.001331301
369 0.001521557
370 0.0014704636
371 0.0015330409
372 0.0018818618
373 0.0019681122
374 0.0017824411
375 0.0016252796
376 0.0013794171
377 0.0010717475
378 0.0010644297
379 0.001118621
380 0.00099037776
381 0.00085287982
382 0.00081687006
383 0.00098858147
384 0.0011043043
385 0.00090941327
386 0.00088103935
387 0.00076504047
388 0.00068459737
389 0.00064758982
390 0.0007088217
391 0.00083082916
392 0.0011347722
393 0.0012908921
394 0.0012128384
395 0.0010968671
396 0.0010953957
397 0.0010361834
398 0.00084615745
399 0.00079186067
400 0.00070973849
401 0.00082765263
402 0.00088375966
403 0.00076411314
404 0.00066982968
405 0.00060821151
406 0.0006768904
407 0.00085605548
408 0.00081563995
409 0.00063498747
410 0.00052524615
411 0.00046902981
412 0.00052713881
413 0.00062128858
414 0.00071012109
415 0.0008098104
416 0.00080690212
417 0.0006997259
418 0.00071836109
419 0.00063089572
420 0.00063245799
421 0.00063784706
422 0.00075390565
423 0.00078617246
424 0.00089135598
425 0.00097040739
426 0.00097962436
427 0.00075348086
428 0.00064328795
429 0.0005611098
430 0.00048245532
431 0.00056430983
432 0.00053066981
433 0.00061675756
434 0.00073379947
435 0.00098569008
436 0.00076913999
437 0.00060862206
438 0.00081728321
439 0.0011191989
440 0.0012568803
441 0.0012935956
442 0.0013934661
443 0.0014531567
444 0.0012814622
445 0.0010428332
446 0.001057818
447 0.0013177514
448 0.001483134
449 0.0012253178
450 0.0011116899
451 0.0010248003
452 0.0011100925
453 0.0011464914
454 0.001282228
455 0.0014671121
456 0.0016188766
457 0.0012200915
458 0.00099026877
459 0.0010738287
460 0.0012346329
461 0.0013705642
462 0.00098836776
463 0.00087966763
464 0.0011386286
465 0.001322347
466 0.0013792019
467 0.0014090223
468 0.0014605759
469 0.0016080139
470 0.0017792504
471 0.0019406945
472 0.0017295369
473 0.0016284833
474 0.0018788495
475 0.0017613318
476 0.001706115
477 0.0013945168
478 0.0011612926
479 0.0010512747
480 0.001116722
481 0.0010666399
482 0.0010829658
483 0.0010159948
484 0.0010834203
485 0.00095798851
486 0.0008962627
487 0.00078586259
488 0.00075294139
489 0.00079484073
490 0.00089804302
491 0.00085125965
492 0.00085046246
493 0.00092598858
494 0.00088295089
495 0.00074053781
496 0.00059956686
497 0.00066241128
498 0.0010126068
499 0.0011198294


==> data/LID_rate_of_e.dat <==
1 2.0844451e-005
2 3.0174255e-005
3 3.1722128e-005
4 3.5221513e-005
5 3.5924354e-005
6 3.5849119e-005
7 3.7428187e-005
8 3.676282e-005
9 3.598638e-005
10 3.6996959e-005
11 3.8593585e-005
12 3.9683951e-005
13 3.9199244e-005
14 3.9550691e-005
15 4.0117852e-005
16 4.0666301e-005
17 4.0569937e-005
18 4.0441748e-005
19 4.0073766e-005
20 3.8770153e-005
21 3.8290913e-005
22 3.7726574e-005
23 3.7316357e-005
24 3.6639226e-005
25 3.6273495e-005
26 3.5827019e-005
27 3.5655484e-005
28 3.5607749e-005
29 3.5063977e-005
30 3.4540318e-005
31 3.4226862e-005
32 3.4012258e-005
33 3.3092305e-005
34 3.2678847e-005
35 3.2044313e-005
36 3.1547823e-005
37 3.127866e-005
38 3.0844071e-005
39 3.0068606e-005
40 2.9592327e-005
41 2.8721402e-005
42 2.834589e-005
43 2.7679042e-005
44 2.7221567e-005
45 2.6876509e-005
46 2.6273701e-005
47 2.5916139e-005
48 2.5746595e-005
49 2.546284e-005
50 2.4998108e-005
51 2.4488762e-005
52 2.4231075e-005
53 2.4122567e-005
54 2.3778766e-005
55 2.3389678e-005
56 2.2908879e-005
57 2.24432e-005
58 2.2115092e-005
59 2.1812094e-005
60 2.1529856e-005
61 2.1192956e-005
62 2.0936353e-005
63 2.0629429e-005
64 2.0380501e-005
65 2.024455e-005
66 1.9904822e-005
67 1.9569139e-005
68 1.9310409e-005
69 1.9040914e-005
70 1.8799573e-005
71 1.8573281e-005
72 1.8294526e-005
73 1.8004638e-005
74 1.7838713e-005
75 1.7591196e-005
76 1.7436307e-005
77 1.7282474e-005
78 1.6959209e-005
79 1.6630998e-005
80 1.635502e-005
81 1.6160717e-005
82 1.5992491e-005
83 1.5780584e-005
84 1.5595336e-005
85 1.5267339e-005
86 1.5014487e-005
87 1.4811784e-005
88 1.4595511e-005
89 1.4350279e-005
90 1.4168301e-005
91 1.4041915e-005
92 1.3866831e-005
93 1.3681624e-005
94 1.3512754e-005
95 1.3357465e-005
96 1.3181545e-005
97 1.2981247e-005
98 1.2765821e-005
99 1.258467e-005
100 1.2379305e-005
101 1.2191879e-005
102 1.2063411e-005
103 1.1924072e-005
104 1.1730137e-005
105 1.1552314e-005
106 1.1369621e-005
107 1.1151266e-005
108 1.1029216e-005
109 1.0890939e-005
110 1.0775538e-005
111 1.0628212e-005
112 1.0455437e-005
113 1.0286609e-005
114 1.0132921e-005
115 9.9659839e-006
116 9.8323958e-006
117 9.7291241e-006
118 9.5869082e-006
119 9.4537027e-006
120 9.3450408e-006
121 9.2325117e-006
122 9.1201088e-006
123 8.9865788e-006
124 8.8244421e-006
125 8.7257132e-006
126 8.634119e-006
127 8.4930297e-006
128 8.3373542e-006
129 8.2005877e-006
130 8.112072e-006
131 8.0199905e-006
132 7.9279275e-006
133 7.8285532e-006
134 7.7471049e-006
135 7.6531745e-006
136 7.5593249e-006
137 7.478811e-006
138 7.3633496e-006
139 7.2415798e-006
140 7.1280601e-006
141 7.0247709e-006
142 6.9525264e-006
143 6.8761821e-006
144 6.8048397e-006
145 6.7204768e-006
146 6.6484745e-006
147 6.5747422e-006
148 6.5061295e-006
149 6.4284876e-006
150 6.3523396e-006
151 6.2677766e-006
152 6.2001312e-006
153 6.1106185e-006
154 6.0278802e-006
155 5.9481295e-006
156 5.8667599e-006
157 5.7845162e-006
158 5.7198693e-006
159 5.6600686e-006
160 5.589597e-006
161 5.5293237e-006
162 5.451541e-006
163 5.3696977e-006
164 5.3194699e-006
165 5.2500342e-006
166 5.1918913e-006
167 5.1226886e-006
168 5.0677966e-006
169 5.0082327e-006
170 4.939126e-006
171 4.8691703e-006
172 4.8162968e-006
173 4.7493642e-006
174 4.6965096e-006
175 4.6313637e-006
176 4.5684072e-006
177 4.505314e-006
178 4.4502731e-006
179 4.4000452e-006
180 4.3357556e-006
181 4.2747917e-006
182 4.2264403e-006
183 4.1754324e-006
184 4.1241196e-006
185 4.0766053e-006
186 4.0311035e-006
187 3.9662962e-006
188 3.9173336e-006
189 3.8613443e-006
190 3.8270839e-006
191 3.7912418e-006
192 3.7393708e-006
193 3.6916964e-006
194 3.650747e-006
195 3.5981827e-006
196 3.5520052e-006
197 3.5146955e-006
198 3.4615344e-006
199 3.4214734e-006
200 3.3844473e-006


==> data/SHEAR_E_DNS.dat <==
0 110.21452
2 112.33676
4 114.15967
6 115.67959
8 116.91999
10 117.90078
12 118.6647
14 119.27413
16 119.72475
18 119.93538
20 119.85763
22 119.56218
24 119.20375
26 118.93666
28 118.65666
30 118.14246
32 117.3094
34 116.27873
36 115.66916
38 115.61463
40 115.71162
42 115.74295
44 115.676
46 115.60585
48 115.65666
50 115.87898
52 116.23001
54 116.63227
56 117.00331
58 117.28649
60 117.48053
62 117.61346
64 117.67485
66 117.59172
68 117.28905
70 116.74728
72 116.05843
74 115.25693
76 114.35774
78 113.43027
80 112.49677
82 111.53825
84 110.50486
86 109.37015
88 108.1371
90 106.76393
92 105.16385
94 103.29368
96 101.26246
98 99.283004
100 97.485294
102 95.742859
104 93.768589
106 91.439124
108 88.979274
110 86.717363
112 84.734932
114 82.792833
116 80.607551
118 78.196137
120 75.868534
122 73.973365
124 72.559109
126 71.497871
128 70.600422
130 69.817834
132 69.231273
134 68.92801
136 68.921381
138 69.212578
140 69.809654
142 70.66432
144 71.657204
146 72.643215
148 73.54343
150 74.320006
152 74.930832
154 75.421087
156 75.766702
158 75.933937
160 76.052888
162 76.154138
164 76.289069
166 76.468405
168 76.594378
170 76.555913
172 76.425699
174 76.288876
176 76.188886
178 76.161877
180 76.255905
182 76.375186
184 76.477537
186 76.677363
188 77.21746
190 78.328794
192 79.952094
194 81.801486
196 83.636583
198 85.403419
200 87.164185
202 88.939969
204 90.680252
206 92.331711
208 93.851786
210 95.255668
212 96.589509
214 97.885081
216 99.145419
218 100.3507
220 101.47461
222 102.4974
224 103.39402
226 104.08644
228 104.38249
230 104.01746
232 102.87596
234 101.2755
236 100.03794
238 99.613338
240 99.70502
242 99.900828
244 100.10697
246 100.4709
248 101.08552
250 101.89274
252 102.80133
254 103.77331
256 104.76266
258 105.70034
260 106.5554
262 107.36303
264 108.1247
266 108.72064
268 108.98307
270 108.81358
272 108.23559
274 107.34891
276 106.28167
278 105.16822
280 104.10442
282 103.12499
284 102.23182
286 101.39809
288 100.58297
290 99.745746
292 98.848423
294 97.878599
296 96.846854
298 95.77175
300 94.686828
302 93.622224
304 92.561135
306 91.419673
308 90.11321
310 88.562934
312 86.74885
314 84.723539
316 82.542579
318 80.242976
320 77.811799
322 75.19985
324 72.482806
326 69.746544
328 66.827052
330 63.799248
332 60.951399
334 58.680124
336 56.875823
338 55.432216
340 54.276005
342 53.38422
344 52.751092
346 52.326986
348 52.038146
350 51.81976
352 51.679908
354 51.652489
356 51.730249
358 51.894502
360 52.119102
362 52.351956
364 52.532242
366 52.657034
368 52.803074
370 53.047682
372 53.390592
374 53.784089
376 54.212225
378 54.715151
380 55.356409
382 56.161388
384 57.096328
386 58.1223
388 59.217244
390 60.371092
392 61.581635
394 62.859424
396 64.197229
398 65.557692
400 66.889106
402 68.174422
404 69.461329
406 70.818525
408 72.268624
410 73.796465
412 75.354729
414 76.882363
416 78.288722
418 79.502119
420 80.531752
422 81.451297
424 82.286399
426 82.951147
428 83.331024
430 83.370662
432 83.075668
434 82.510143
436 81.808749
438 81.053979
440 80.112164
442 78.812011
444 77.127337
446 75.877342
448 75.506412
450 75.710918
452 76.176263
454 76.654309
456 76.998333
458 77.195355
460 77.295626
462 77.383177
464 77.552882
466 77.842028
468 78.228763
470 78.66217
472 79.092795
474 79.494382
476 79.90179
478 80.44537
480 81.315772
482 82.645527
484 84.396853
486 86.372671
488 88.381145
490 90.336
492 92.268105
494 94.242861
496 96.30493
498 98.476952
500 100.7327
502 102.96866
504 105.03997
506 106.82963
508 108.2931
510 109.48875
512 110.45909
514 111.23123
516 111.85158
518 112.4115
520 112.98096
522 113.50548
524 113.80691
526 113.73306
528 113.29474
530 112.63937
532 111.86167
534 110.85849
536 109.57111
538 108.62119
540 108.08446
542 107.92973
544 108.02518
546 108.15206
548 108.02892
550 107.41733
552 106.25792
554 104.62349
556 102.63642
558 100.4977
560 98.302095
562 96.280934
564 94.568965
566 93.356081
568 92.576287
570 92.085372
572 91.767873
574 91.557655
576 91.465191
578 91.622152
580 92.231354
582 93.396664
584 94.990712
586 96.710476
588 98.27897
590 99.582073
592 100.65157
594 101.56894
596 102.3636
598 102.98375
600 103.34138
602 103.40388
604 103.23996
606 102.92159
608 102.51879
610 102.00596
612 101.24385
614 100.19161
616 98.922089
618 97.526757
620 96.041746
622 94.45981
624 92.764667
626 90.953779
628 89.001877
630 86.866051
632 84.493072
634 81.844323
636 79.029839
638 76.199632
640 73.744049
642 71.903686
644 70.595592
646 69.663946
648 69.019625
650 68.582018
652 68.27036
654 67.993674
656 67.672314
658 67.248753
660 66.715436
662 66.133134
664 65.607458
666 65.186595
668 64.879296
670 64.6335
672 64.334128
674 63.875946
676 63.246412
678 62.619863
680 62.256765
682 62.310999
684 62.727236
686 63.361176
688 64.137483
690 65.044874
692 66.067812
694 67.153537
696 68.235721
698 69.233544
700 70.0605
702 70.721548
704 71.402027
706 72.381759
708 73.663009
710 75.02653
712 76.186409
714 77.064577
716 77.868511
718 78.852167
720 80.016536
722 81.079393
724 81.751487
726 82.000404
728 81.907753
730 81.51493
732 80.862883
734 80.044718
736 79.0987
738 77.784516
740 75.686035
742 72.579339
744 69.017003
746 66.228234
748 64.483045
750 63.267041
752 62.237424
754 61.466956
756 60.930283
758 60.457388
760 59.925798
762 59.350082
764 58.75406
766 58.110172
768 57.417781
770 56.749549
772 56.207665
774 55.860871
776 55.742322
778 55.864441
780 56.205978
782 56.71492
784 57.340806
786 58.06258
788 58.916283
790 59.961129
792 61.192149
794 62.512166
796 63.802624
798 65.025461
800 66.21068
802 67.348064
804 68.351581
806 69.17423
808 69.852318
810 70.44416
812 70.934585
814 71.304547
816 71.604756
818 71.93439
820 72.329962
822 72.72825
824 73.060702
826 73.329566
828 73.551714
830 73.710175
832 73.764659
834 73.715742
836 73.635507
838 73.66241
840 73.932983
842 74.338485
844 74.74238
846 74.955427
848 74.808215
850 74.269688
852 73.465758
854 72.637561
856 72.01945
858 71.490919
860 70.525714
862 68.689437
864 65.944308
866 62.668464
868 59.557023
870 56.797689
872 54.26625
874 51.91034
876 49.762167
878 47.842207
880 46.106031
882 44.512852
884 43.09646
886 41.929041
888 41.043771
890 40.434342
892 40.070029
894 39.907335
896 39.887731
898 39.974958
900 40.186527
902 40.566659
904 41.114998
906 41.747529
908 42.378722
910 42.993006
912 43.598067
914 44.190638
916 44.757199
918 45.373535
920 46.195783
922 47.316839
924 48.677955
926 50.090234
928 51.374609
930 52.524885
932 53.694563
934 54.968365
936 56.148489
938 56.826873
940 56.906017
942 56.874322
944 57.032351
946 57.420901
948 57.912467
950 58.37064
952 58.61572
954 58.426161
956 57.728634
958 56.702298
960 55.613295
962 54.634019
964 53.855201
966 53.263803
968 52.809596
970 52.439274
972 52.109133
974 51.803895
976 51.542433
978 51.351838
980 51.226153
982 51.104534
984 50.890757
986 50.490132
988 49.852564
990 49.105042
992 48.433872
994 47.896967
996 47.390358
998 46.813015
1000 46.093602
1002 45.256394
1004 44.39357
1006 43.609805
1008 43.008299
1010 42.661877
1012 42.603402
1014 42.761316
1016 43.091789
1018 43.606271
1020 44.316688
1022 45.193356
1024 46.181467
1026 47.246795
1028 48.385494
1030 49.600324
1032 50.892496
1034 52.254214
1036 53.661376
1038 55.049801
1040 56.296628
1042 57.326177
1044 58.225989
1046 59.097554
1048 59.900502
1050 60.568041
1052 61.090533
1054 61.583035
1056 62.192243
1058 62.966375
1060 63.770141
1062 64.454205
1064 64.994529
1066 65.438722
1068 65.770765
1070 65.927132
1072 65.905577
1074 65.790647
1076 65.685358
1078 65.64378
1080 65.640581
1082 65.551014
1084 65.15865
1086 64.282972
1088 62.849261
1090 60.951878
1092 58.855565
1094 56.835311
1096 55.038002
1098 53.480054
1100 52.045936
1102 50.617744
1104 49.227321
1106 47.939073
1108 46.880103
1110 46.091305
1112 45.503102
1114 45.081129
1116 44.845704
1118 44.834183
1120 45.113561
1122 45.721208
1124 46.579409
1126 47.491418
1128 48.29212
1130 48.979364
1132 49.666672
1134 50.401441
1136 51.088017
1138 51.594118
1140 51.878044
1142 51.986074
1144 51.966544
1146 51.823142
1148 51.529352
1150 51.037142
1152 50.24516
1154 49.02136
1156 47.34271
1158 45.758588
1160 44.716084
1162 44.136646
1164 43.741055
1166 43.350121
1168 42.875322
1170 42.318626
1172 41.778228
1174 41.327827
1176 41.011973
1178 40.806704
1180 40.741441
1182 40.903179
1184 41.36477
1186 42.113643
1188 43.053344
1190 44.102064
1192 45.286106
1194 46.694889
1196 48.344508
1198 50.087353
1200 51.710542
1202 53.106724
1204 54.34037
1206 55.559606
1208 56.860878
1210 58.238947
1212 59.619621
1214 60.935623
1216 62.13086
1218 63.106767
1220 63.797547
1222 64.224157
1224 64.513555
1226 64.797479
1228 65.154276
1230 65.62056
1232 66.238048
1234 67.024375
1236 67.946263
1238 68.962606
1240 70.06855
1242 71.268431
1244 72.530358
1246 73.75838
1248 74.843427
1250 75.754352
1252 76.404263
1254 76.867209
1256 77.278238
1258 77.667564
1260 77.872798
1262 77.631268
1264 76.922816
1266 76.06639
1268 75.527655
1270 75.512156
1272 75.9111
1274 76.586211
1276 77.470672
1278 78.557522
1280 79.821955
1282 81.190551
1284 82.580557
1286 83.940788
1288 85.269815
1290 86.583714
1292 87.873763
1294 89.100683
1296 90.222493
1298 91.232555
1300 92.114724
1302 92.813212
1304 93.270487
1306 93.504235
1308 93.694017
1310 93.889807
1312 93.942439
1314 93.709236
1316 93.227705
1318 92.685786
1320 92.201242
1322 91.696252
1324 91.028911
1326 90.195214
1328 89.29522
1330 88.35087
1332 87.25172
1334 85.950269
1336 84.386268
1338 82.56869
1340 80.668809
1342 78.794016
1344 76.904363
1346 74.922309
1348 72.870897
1350 71.167861
1352 69.942688
1354 68.864485
1356 67.547804
1358 65.739477
1360 63.468122
1362 60.966191
1364 58.450247
1366 56.034817
1368 53.758325
1370 51.664995
1372 49.806908
1374 48.191685
1376 46.821211
1378 45.697758
1380 44.821384
1382 44.192629
1384 43.823515
1386 43.70952
1388 43.811112
1390 44.081701
1392 44.500832
1394 45.076556
1396 45.807028
1398 46.663275
1400 47.599849
1402 48.593426
1404 49.646703
1406 50.723352
1408 51.750445
1410 52.685606
1412 53.501281
1414 54.195429
1416 54.782343
1418 55.295617
1420 55.791708
1422 56.346718
1424 57.030316
1426 57.88231
1428 58.877047
1430 59.888194
1432 60.697395
1434 61.055748
1436 60.811668
1438 60.038226
1440 59.384162
1442 59.227417
1444 59.37462
1446 59.674675
1448 60.044275
1450 60.410104
1452 60.667233
1454 60.767654
1456 60.835299
1458 61.12507
1460 61.795364
1462 62.702815
1464 63.477302
1466 63.847265
1468 63.899453
1470 63.995798
1472 64.428243
1474 65.151593
1476 65.84956
1478 66.289097
1480 66.524084
1482 66.722139
1484 66.900499
1486 66.83527
1488 66.426014
1490 65.930726
1492 65.725322
1494 65.919246
1496 66.271172
1498 66.395559
1500 66.019321
1502 65.113841
1504 63.797359
1506 62.278687
1508 60.875782
1510 59.813176
1512 59.098351
1514 58.510826
1516 57.784782
1518 56.803172
1520 55.538651
1522 53.948824
1524 52.092755
1526 50.242097
1528 48.678895
1530 47.488791
1532 46.650762
1534 46.089254
1536 45.711966
1538 45.476223
1540 45.417427
1542 45.590536
1544 45.99245
1546 46.538554
1548 47.104327
1550 47.594646
1552 47.990077
1554 48.346354
1556 48.748296
1558 49.241911
1560 49.750722
1562 50.043057
1564 49.97295
1566 49.679361
1568 49.445603
1570 49.39209
1572 49.396005
1574 49.240821
1576 48.811661
1578 48.166571
1580 47.465202
1582 46.844261
1584 46.342964
1586 45.929469
1588 45.562733
1590 45.2346
1592 44.949341
1594 44.707919
1596 44.529072
1598 44.446651
1600 44.435245
1602 44.372551
1604 44.133619
1606 43.690492
1608 43.192613
1610 42.764213
1612 42.322588
1614 41.779209
1616 41.157154
1618 40.61658
1620 40.234231
1622 39.970532
1624 39.71069
1626 39.413636
1628 39.116168
1630 38.838905
1632 38.562279
1634 38.298983
1636 38.140904
1638 38.130071
1640 38.167564
1642 38.13497
1644 38.093571
1646 38.241664
1648 38.6455
1650 39.110741
1652 39.376994
1654 39.383456
1656 39.298378
1658 39.319694
1660 39.481373
1662 39.686058
1664 39.808822
1666 39.8385
1668 39.86031
1670 39.929908
1672 40.043033
1674 40.146813
1676 40.218485
1678 40.297746
1680 40.485716
1682 40.940267
1684 41.80822
1686 43.112447
1688 44.739181
1690 46.526004
1692 48.336559
1694 50.111659
1696 51.880441
1698 53.746974
1700 55.789117
1702 57.968528
1704 60.140909
1706 62.212685
1708 64.169303
1710 66.020447
1712 67.760926
1714 69.392856
1716 70.925825
1718 72.305241
1720 73.429355
1722 74.266641
1724 74.875358
1726 75.267019
1728 75.251409
1730 74.500514
1732 72.836484
1734 70.608981
1736 68.90141
1738 68.358056
1740 68.430852
1742 68.663109
1744 68.951724
1746 69.136532
1748 69.098825
1750 68.809035
1752 68.308695
1754 67.68506
1756 67.031515
1758 66.397604
1760 65.76119
1762 65.06527
1764 64.291378
1766 63.509349
1768 62.801131
1770 62.04514
1772 61.032417
1774 59.823171
1776 58.741248
1778 58.036699
1780 57.756515
1782 57.829066
1784 58.225646
1786 58.952865
1788 59.967938
1790 61.152767
1792 62.370341
1794 63.519579
1796 64.534265
1798 65.36732
1800 66.030798
1802 66.570421
1804 66.965884
1806 67.156581
1808 67.186411
1810 67.213424
1812 67.47161
1814 68.072324
1816 68.906327
1818 69.792597
1820 70.585972
1822 71.22503
1824 71.736427
1826 72.201164
1828 72.6747
1830 73.146205
1832 73.568952
1834 73.894434
1836 74.055795
1838 74.010629
1840 73.864806
1842 73.867946
1844 74.173337
1846 74.625884
1848 74.878293
1850 74.699245
1852 74.092204
1854 73.145478
1856 71.931392
1858 70.676251
1860 69.423524
1862 68.391074
1864 67.658719
1866 67.219281
1868 66.967457
1870 66.766948
1872 66.539975
1874 66.29463
1876 66.118522
1878 66.071918
1880 66.195
1882 66.486904
1884 66.927948
1886 67.520447
1888 68.274302
1890 69.198401
1892 70.246088
1894 71.334738
1896 72.364302
1898 73.287486
1900 74.189883
1902 75.228902
1904 76.450521
1906 77.661745
1908 78.588903
1910 79.206187
1912 79.785827
1914 80.597866
1916 81.594365
1918 82.456028
1920 82.928983
1922 83.026476
1924 82.900114
1926 82.635829
1928 82.185974
1930 81.417355
1932 80.159991
1934 78.254478
1936 75.940181
1938 74.092143
1940 72.821097
1942 71.80987
1944 71.006792
1946 70.392002
1948 69.93983
1950 69.595959
1952 69.286252
1954 68.982028
1956 68.682951
1958 68.378808
1960 68.056053
1962 67.712803
1964 67.3637
1966 67.020584
1968 66.667165
1970 66.281981
1972 65.887948
1974 65.564115
1976 65.400395
1978 65.45126
1980 65.697899
1982 66.058047
1984 66.488138
1986 66.987113
1988 67.578261
1990 68.279222
1992 69.071357
1994 69.878777
1996 70.556715
1998 70.922399


==> data/SHEAR_E_ROM_0005_0005_0.dat <==
0 79.745522
2 80.081085
4 80.482207
6 80.923461
8 81.375423
10 81.800327
12 82.161576
14 82.429061
16 82.570845
18 82.563936
20 82.405344
22 82.103341
24 81.675834
26 81.160161
28 80.610174
30 80.080544
32 79.6288
34 79.317179
36 79.1979
38 79.302906
40 79.650213
42 80.244449
44 81.064301
46 82.067554
48 83.204233
50 84.417834
52 85.639775
54 86.805423
56 87.865122
58 88.777976
60 89.51014
62 90.048643
64 90.400838
66 90.579356
68 90.604989
70 90.513442
72 90.34495
74 90.131489
76 89.906897
78 89.708225
80 89.560938
82 89.479411
84 89.480876
86 89.580056
88 89.775724
90 90.065181
92 90.450755
94 90.925835
96 91.474343
98 92.087461
100 92.759777
102 93.47216
104 94.205745
106 94.949058
108 95.684647
110 96.387682
112 97.040707
114 97.632039
116 98.141598
118 98.554655
120 98.869974
122 99.088345
124 99.214936
126 99.269853
128 99.282064
130 99.282969
132 99.313035
134 99.416881
136 99.631933
138 99.991666
140 100.52483
142 101.2406
144 102.13092
146 103.17646
148 104.34137
150 105.56945
152 106.797
154 107.96129
156 108.9952
158 109.83417
160 110.42918
162 110.75017
164 110.7787
166 110.51472
168 109.98239
170 109.22359
172 108.28768
174 107.23514
176 106.13532
178 105.05537
180 104.05485
182 103.18977
184 102.50954
186 102.04613
188 101.81815
190 101.83643
192 102.10098
194 102.59407
196 103.29182
198 104.17076
200 105.20081
202 106.34243
204 107.55898
206 108.82127
208 110.09925
210 111.35998
212 112.57956
214 113.74736
216 114.85393
218 115.89154
220 116.8628
222 117.78126
224 118.66071
226 119.51614
228 120.37147
230 121.2597
232 122.20605
234 123.23148
236 124.35691
238 125.60234
240 126.97416
242 128.46795
244 130.07278
246 131.76941
248 133.52267
250 135.28867
252 137.01996
254 138.66367
256 140.1605
258 141.45412
260 142.49685
262 143.24663
264 143.66767
266 143.73881
268 143.45794
270 142.83632
272 141.89482
274 140.66908
276 139.21182
278 137.58776
280 135.86167
282 134.10168
284 132.38018
286 130.77193
288 129.34078
290 128.13981
292 127.21398
294 126.59934
296 126.31549
298 126.36706
300 126.74752
302 127.4386
304 128.4088
306 129.61925
308 131.0276
310 132.58625
312 134.24486
314 135.9598
316 137.69746
318 139.42914
320 141.13236
322 142.79795
324 144.43229
326 146.05059
328 147.67057
330 149.31692
332 151.02184
334 152.81905
336 154.72924
338 156.76398
340 158.93125
342 161.2336
344 163.65835
346 166.17182
348 168.73274
350 171.29833
352 173.82261
354 176.24905
356 178.52208
358 180.59325
360 182.41936
362 183.9615
364 185.19231
366 186.09668
368 186.66511
370 186.89757
372 186.80814
374 186.41802
376 185.75182
378 184.84329
380 183.73451
382 182.46683
384 181.08493
386 179.64117
388 178.18761
390 176.77063
392 175.43931
394 174.2478
396 173.24114
398 172.4577
400 171.93479
402 171.70487
404 171.78711
406 172.1932
408 172.93062
410 173.99462
412 175.36683
414 177.02363
416 178.93906
418 181.07729
420 183.39897
422 185.86802
424 188.45109
426 191.1175
428 193.84614
430 196.62592
432 199.45038
434 202.32212
436 205.25382
438 208.25791
440 211.34353
442 214.52089
444 217.79726
446 221.16138
448 224.58725
450 228.04489
452 231.49744
454 234.89206
456 238.16113
458 241.2406
460 244.07522
462 246.61399
464 248.80615
466 250.61393
468 252.02163
470 253.03186
472 253.65311
474 253.90736
476 253.8326
478 253.47677
480 252.88818
482 252.11889
484 251.22744
486 250.26793
488 249.28759
490 248.33318
492 247.44996
494 246.67231
496 246.0306
498 245.55713
500 245.27819
502 245.21
504 245.36995
506 245.7816
508 246.45967
510 247.41175
512 248.64703
514 250.17793
516 252.00711
518 254.13233
520 256.5518
522 259.26283
524 262.2525
526 265.50353
528 269.00066
530 272.73057
532 276.67055
534 280.79726
536 285.09127
538 289.53737
540 294.11619
542 298.81133
544 303.60751
546 308.48821
548 313.43615
550 318.42959
552 323.4431
554 328.44761
556 333.39735
558 338.24347
560 342.93702
562 347.42524
564 351.64459
566 355.52725
568 359.0156
570 362.06382
572 364.63443
574 366.69632
576 368.23291
578 369.24898
580 369.77032
582 369.83337
584 369.48791
586 368.79773
588 367.8369
590 366.68372
592 365.41908
594 364.12548
596 362.88038
598 361.75468
600 360.81416
602 360.11601
604 359.70545
606 359.61952
608 359.88947
610 360.53546
612 361.56756
614 362.99197
616 364.8134
618 367.02765
620 369.62555
622 372.59757
624 375.93437
626 379.62148
628 383.64309
630 387.98512
632 392.63343
634 397.5705
636 402.77796
638 408.24018
640 413.94338
642 419.86826
644 425.99235
646 432.29362
648 438.75412
650 445.35908
652 452.08095
654 458.88715
656 465.74417
658 472.61894
660 479.47869
662 486.28271
664 492.97893
666 499.51514
668 505.8402
670 511.90343
672 517.65379
674 523.0323
676 527.98495
678 532.46769
680 536.44683
682 539.89789
684 542.80366
686 545.15448
688 546.95316
690 548.21808
692 548.98431
694 549.30142
696 549.22379
698 548.8147
700 548.14254
702 547.28279
704 546.31908
706 545.34052
708 544.42651
710 543.65383
712 543.09471
714 542.8174
716 542.88645
718 543.35726
720 544.27247
722 545.66567
724 547.5632
726 549.98548
728 552.94635
730 556.44867
732 560.48545
734 565.04329
736 570.10498
738 575.65119
740 581.66057
742 588.10522
744 594.95281
746 602.16871
748 609.71829
750 617.56888
752 625.69005
754 634.04755
756 642.60144
758 651.31102
760 660.13734
762 669.04412
764 677.99738
766 686.9623
768 695.88439
770 704.70681
772 713.37717
774 721.84821
776 730.07649
778 738.01958
780 745.63262
782 752.86048
784 759.65007
786 765.95818
788 771.75335
790 777.01594
792 781.73649
794 785.91022
796 789.53658
798 792.62494
800 795.19268
802 797.26873
804 798.89564
806 800.12956
808 801.02577
810 801.64076
812 802.03594
814 802.27486
816 802.42642
818 802.56637
820 802.77039
822 803.10091
824 803.62044
826 804.38783
828 805.46066
830 806.89654
832 808.75095
834 811.06328
836 813.86689
838 817.18951
840 821.05423
842 825.48053
844 830.48433
846 836.07002
848 842.23164
850 848.95957
852 856.23855
854 864.04854
856 872.36475
858 881.15673
860 890.38804
862 900.01781
864 910.00242
866 920.29631
868 930.85201
870 941.62014
872 952.54735
874 963.57492
876 974.64466
878 985.69947
880 996.6824
882 1007.5416
884 1018.2101
886 1028.6165
888 1038.6975
890 1048.3974
892 1057.6666
894 1066.4579
896 1074.7286
898 1082.4339
900 1089.5322
902 1095.995
904 1101.8082
906 1106.9716
908 1111.4967
910 1115.4018
912 1118.7139
914 1121.4699
916 1123.714
918 1125.5006
920 1126.8959
922 1127.9773
924 1128.8184
926 1129.4952
928 1130.0844
930 1130.6615
932 1131.3039
934 1132.0913
936 1133.0998
938 1134.3914
940 1136.0259
942 1138.0565
944 1140.5325
946 1143.5002
948 1147.0019
950 1151.0666
952 1155.7149
954 1160.9615
956 1166.8149
958 1173.2801
960 1180.3583
962 1188.0468
964 1196.3298
966 1205.186
968 1214.5897
970 1224.5108
972 1234.9155
974 1245.7671
976 1257.024
978 1268.6374
980 1280.5547
982 1292.7203
984 1305.0774
986 1317.5678
988 1330.1329
990 1342.7103
992 1355.2279
994 1367.6147
996 1379.8029
998 1391.7276
1000 1403.3258
1002 1414.5368
1004 1425.2972
1006 1435.5379
1008 1445.2008
1010 1454.2386
1012 1462.6138
1014 1470.2965
1016 1477.2647
1018 1483.5037
1020 1489.0031
1022 1493.7646
1024 1497.8038
1026 1501.151
1028 1503.85
1030 1505.9574
1032 1507.5337
1034 1508.6492
1036 1509.3789
1038 1509.7996
1040 1509.9937
1042 1510.0507
1044 1510.0678
1046 1510.1489
1048 1510.3859
1050 1510.8571
1052 1511.6435
1054 1512.8192
1056 1514.4537
1058 1516.6127
1060 1519.3577
1062 1522.7432
1064 1526.804
1066 1531.569
1068 1537.059
1070 1543.287
1072 1550.2584
1074 1557.9718
1076 1566.4182
1078 1575.5798
1080 1585.4289
1082 1595.9316
1084 1607.048
1086 1618.7323
1088 1630.9337
1090 1643.5961
1092 1656.6572
1094 1670.0508
1096 1683.7078
1098 1697.5579
1100 1711.5315
1102 1725.5426
1104 1739.5052
1106 1753.3357
1108 1766.9539
1110 1780.282
1112 1793.243
1114 1805.7612
1116 1817.7551
1118 1829.1416
1120 1839.8496
1122 1849.8189
1124 1858.9986
1126 1867.3455
1128 1874.8225
1130 1881.398
1132 1887.054
1134 1891.7888
1136 1895.6162
1138 1898.5645
1140 1900.6748
1142 1902.001
1144 1902.6028
1146 1902.5485
1148 1901.9182
1150 1900.8053
1152 1899.3173
1154 1897.5741
1156 1895.6967
1158 1893.7887
1160 1891.9628
1162 1890.3257
1164 1888.9813
1166 1888.0329
1168 1887.5832
1170 1887.7338
1172 1888.5673
1174 1890.1456
1176 1892.5269
1178 1895.7592
1180 1899.8816
1182 1904.9251
1184 1910.9116
1186 1917.8522
1188 1925.7432
1190 1934.5659
1192 1944.2966
1194 1954.9014
1196 1966.3373
1198 1978.5527
1200 1991.4874
1202 2005.0719
1204 2019.2324
1206 2033.8906
1208 2048.9576
1210 2064.3403
1212 2079.9425
1214 2095.6652
1216 2111.41
1218 2127.0787
1220 2142.5494
1222 2157.7032
1224 2172.4284
1226 2186.62
1228 2200.1782
1230 2213.005
1232 2225.0072
1234 2236.0864
1236 2246.1425
1238 2255.0954
1240 2262.8848
1242 2269.4671
1244 2274.8113
1246 2278.9026
1248 2281.7357
1250 2283.3173
1252 2283.6765
1254 2282.8662
1256 2280.9632
1258 2278.0659
1260 2274.2896
1262 2269.7593
1264 2264.6152
1266 2258.998
1268 2253.0522
1270 2246.9321
1272 2240.8038
1274 2234.8449
1276 2229.2418
1278 2224.1444
1280 2219.688
1282 2216.0046
1284 2213.2151
1286 2211.4317
1288 2210.7585
1290 2211.2893
1292 2213.0983
1294 2216.2274
1296 2220.7064
1298 2226.5511
1300 2233.7644
1302 2242.3365
1304 2252.2443
1306 2263.4487
1308 2275.891
1310 2289.5015
1312 2304.2014
1314 2319.8995
1316 2336.4952
1318 2353.879
1320 2371.9315
1322 2390.5245
1324 2409.5247
1326 2428.7976
1328 2448.2024
1330 2467.5776
1332 2486.7622
1334 2505.599
1336 2523.9333
1338 2541.6111
1340 2558.4892
1342 2574.4029
1344 2589.1654
1346 2602.6165
1348 2614.6206
1350 2625.0618
1352 2633.8352
1354 2640.8431
1356 2646.0003
1358 2649.2324
1360 2650.505
1362 2649.8225
1364 2647.2231
1366 2642.773
1368 2636.576
1370 2628.7563
1372 2619.4561
1374 2608.8458
1376 2597.1295
1378 2584.5456
1380 2571.3627
1382 2557.862
1384 2544.3027
1386 2530.9496
1388 2518.0547
1390 2505.8663
1392 2494.6347
1394 2484.6125
1396 2476.0325
1398 2469.0604
1400 2463.8423
1402 2460.5037
1404 2459.1533
1406 2459.8843
1408 2462.771
1410 2467.858
1412 2475.1402
1414 2484.5877
1416 2496.1536
1418 2509.7742
1420 2525.3693
1422 2542.8396
1424 2562.0628
1426 2582.9024
1428 2605.2081
1430 2628.8105
1432 2653.5308
1434 2679.1821
1436 2705.5696
1438 2732.493
1440 2759.7372
1442 2787.0754
1444 2814.2801
1446 2841.1241
1448 2867.4002
1450 2892.8456
1452 2917.1691
1454 2940.1061
1456 2961.4141
1458 2980.8611
1460 2998.2091
1462 3013.2211
1464 3025.6273
1466 3035.2016
1468 3041.7763
1470 3045.224
1472 3045.4473
1474 3042.3877
1476 3036.0203
1478 3026.4045
1480 3013.6808
1482 2998.0557
1484 2979.789
1486 2959.198
1488 2936.6383
1490 2912.5174
1492 2887.3038
1494 2861.5043
1496 2835.6053
1498 2810.0884
1500 2785.4155
1502 2762.0508
1504 2740.4677
1506 2721.0751
1508 2704.1937
1510 2690.0957
1512 2679.0225
1514 2671.1983
1516 2666.8285
1518 2666.037
1520 2668.843
1522 2675.2485
1524 2685.2277
1526 2698.7307
1528 2715.6807
1530 2735.9529
1532 2759.3692
1534 2785.7339
1536 2814.8382
1538 2846.4597
1540 2880.3595
1542 2916.2782
1544 2953.9272
1546 2993.0151
1548 3033.2536
1550 3074.3576
1552 3116.048
1554 3158.0089
1556 3199.9169
1558 3241.462
1560 3282.3413
1562 3322.2747
1564 3360.8828
1566 3397.7144
1568 3432.3679
1570 3464.4681
1572 3493.621
1574 3519.49
1576 3541.5291
1578 3559.1051
1580 3571.7802
1582 3579.2751
1584 3581.3975
1586 3577.9462
1588 3568.842
1590 3554.0585
1592 3533.6878
1594 3508.0396
1596 3477.6333
1598 3443.1436
1600 3405.3134
1602 3364.9765
1604 3322.9717
1606 3280.1715
1608 3237.5532
1610 3196.1816
1612 3156.909
1614 3120.4583
1616 3087.4539
1618 3058.4984
1620 3034.2184
1622 3015.0527
1624 3001.1875
1626 2992.7499
1628 2989.8272
1630 2992.5194
1632 3000.8895
1634 3014.7716
1636 3033.9628
1638 3058.2382
1640 3087.3878
1642 3121.2435
1644 3159.52
1646 3201.7802
1648 3247.6057
1650 3296.6005
1652 3348.3908
1654 3402.6242
1656 3458.9046
1658 3516.7171
1660 3575.6169
1662 3635.2435
1664 3695.2981
1666 3755.5166
1668 3815.6704
1670 3875.4131
1672 3934.4357
1674 3992.496
1676 4049.3498
1678 4104.8867
1680 4158.3811
1682 4208.9388
1684 4255.887
1686 4298.6676
1688 4336.6323
1690 4368.9698
1692 4394.7406
1694 4412.675
1696 4421.9793
1698 4422.3215
1700 4413.6485
1702 4395.9481
1704 4369.4776
1706 4334.7657
1708 4292.7241
1710 4244.6835
1712 4192.1689
1714 4136.7167
1716 4079.8173
1718 4023.0635
1720 3968.2638
1722 3916.8815
1724 3869.9218
1726 3828.1291
1728 3792.3155
1730 3763.5099
1732 3742.0807
1734 3727.9748
1736 3721.1626
1738 3721.6903
1740 3729.6153
1742 3744.6605
1744 3766.4842
1746 3794.8034
1748 3829.6101
1750 3870.7845
1752 3917.7889
1754 3970.158
1756 4027.4911
1758 4089.5281
1760 4155.8415
1762 4225.6457
1764 4298.267
1766 4373.1197
1768 4449.6796
1770 4527.3992
1772 4605.5481
1774 4683.6111
1776 4761.3082
1778 4838.5173
1780 4915.2137
1782 4991.1272
1784 5066.1573
1786 5140.4004
1788 5213.9716
1790 5287.0523
1792 5358.4717
1794 5427.0917
1796 5492.1305
1798 5552.8227
1800 5607.9352
1802 5655.9539
1804 5694.4308
1806 5721.5218
1808 5736.2589
1810 5738.2061
1812 5726.9923
1814 5702.5971
1816 5665.554
1818 5617.2921
1820 5560.0069
1822 5496.057
1824 5427.7648
1826 5357.4765
1828 5288.0282
1830 5222.1555
1832 5161.5563
1834 5107.6401
1836 5061.8148
1838 5025.0585
1840 4997.5911
1842 4979.4269
1844 4970.7874
1846 4971.5622
1848 4981.1571
1850 4998.9211
1852 5024.8345
1854 5059.4057
1856 5101.9199
1858 5151.8429
1860 5208.8894
1862 5273.4287
1864 5345.3268
1866 5423.8229
1868 5508.3832
1870 5598.5585
1872 5693.81
1874 5792.9463
1876 5894.8544
1878 5998.632
1880 6103.5072
1882 6208.563
1884 6312.5287
1886 6414.655
1888 6514.7037
1890 6612.7986
1892 6709.1753
1894 6803.5694
1896 6896.2813
1898 6988.072
1900 7079.7586
1902 7171.9639
1904 7262.6373
1906 7350.1219
1908 7433.469
1910 7511.5844
1912 7582.3886
1914 7642.6054
1916 7687.9701
1918 7716.0014
1920 7725.8097
1922 7717.1014
1924 7690.0879
1926 7644.8312
1928 7582.8614
1930 7507.9175
1932 7425.1898
1934 7339.0557
1936 7253.1089
1938 7170.5353
1940 7095.329
1942 7031.2907
1944 6979.4456
1946 6940.0475
1948 6913.8178
1950 6901.8537
1952 6902.9108
1954 6915.7318
1956 6939.781
1958 6975.0756
1960 7020.4119
1962 7074.5556
1964 7137.5075
1966 7210.935
1968 7293.8669
1970 7385.3858
1972 7485.2849
1974 7594.6228
1976 7713.5334
1978 7840.3499
1980 7974.0679
1982 8113.7674
1984 8258.4145
1986 8405.5282
1988 8552.9012
1990 8698.9907
1992 8842.6995
1994 8982.6296
1996 9117.0065
1998 9245.1965


==> data/SHEAR_E_ROM_0005_0010_1.dat <==
0 75.050212
2 74.933989
4 74.883701
6 74.878421
8 74.893913
10 74.900309
12 74.868987
14 74.774832
16 74.591565
18 74.300063
20 73.89513
22 73.376895
24 72.754553
26 72.051789
28 71.301925
30 70.541816
32 69.814195
34 69.167423
36 68.642732
38 68.273283
40 68.085303
42 68.093799
44 68.295174
46 68.671588
48 69.19618
50 69.829624
52 70.520759
54 71.21656
56 71.867352
58 72.424024
60 72.843136
62 73.095899
64 73.167808
66 73.052072
68 72.754988
70 72.297582
72 71.708346
74 71.018372
76 70.26483
78 69.488013
80 68.721606
82 67.994817
84 67.335818
86 66.765601
88 66.294385
90 65.929301
92 65.67485
94 65.52488
96 65.468595
98 65.497367
100 65.598642
102 65.752585
104 65.941258
106 66.149901
108 66.358449
110 66.546696
112 66.701026
114 66.809769
116 66.85965
118 66.843759
120 66.764371
122 66.624716
124 66.433023
126 66.205976
128 65.96376
130 65.728211
132 65.525326
134 65.381467
136 65.318361
138 65.35442
140 65.504148
142 65.771183
144 66.149766
146 66.627151
148 67.180864
150 67.777834
152 68.379827
154 68.947745
156 69.43876
158 69.811094
160 70.029524
162 70.066887
164 69.903067
166 69.528913
168 68.949113
170 68.17832
172 67.239706
174 66.165838
176 64.996717
178 63.774381
180 62.541728
182 61.341776
184 60.213375
186 59.188526
188 58.293088
190 57.545883
192 56.955664
194 56.523194
196 56.243887
198 56.106127
200 56.091148
202 56.177832
204 56.345101
206 56.569362
208 56.825629
210 57.093247
212 57.357864
214 57.606467
216 57.829167
218 58.022769
220 58.190712
222 58.338474
224 58.474357
226 58.612062
228 58.769699
230 58.962455
232 59.202653
234 59.502457
236 59.874494
238 60.325854
240 60.853988
242 61.451434
244 62.107695
246 62.808332
248 63.529672
250 64.243665
252 64.921838
254 65.536728
256 66.058024
258 66.45672
260 66.709075
262 66.797398
264 66.707424
266 66.431756
268 65.971606
270 65.334696
272 64.533576
274 63.58784
276 62.524657
278 61.373596
280 60.164329
282 58.928717
284 57.701665
286 56.5163
288 55.399104
290 54.373133
292 53.458726
294 52.671179
296 52.017267
298 51.498893
300 51.112725
302 50.849901
304 50.697645
306 50.640077
308 50.659713
310 50.738432
312 50.859384
314 51.00811
316 51.172505
318 51.345102
320 51.523878
322 51.709865
324 51.907957
326 52.127742
328 52.381471
330 52.680157
332 53.034204
334 53.454048
336 53.947929
338 54.516472
340 55.154589
342 55.853347
344 56.599996
346 57.374602
348 58.151699
350 58.90479
352 59.607985
354 60.234072
356 60.756031
358 61.151763
360 61.405473
362 61.504838
364 61.442716
366 61.2193
368 60.840708
370 60.316841
372 59.662735
374 58.898094
376 58.043635
378 57.121444
380 56.156007
382 55.171291
384 54.188304
386 53.227561
388 52.309663
390 51.450867
392 50.662704
394 49.955522
396 49.339011
398 48.816892
400 48.388828
402 48.053262
404 47.807204
406 47.643017
408 47.551131
410 47.523068
412 47.550118
414 47.622122
416 47.730969
418 47.870154
420 48.035518
422 48.225418
424 48.440626
426 48.684884
428 48.963347
430 49.282206
432 49.649067
434 50.070224
436 50.549432
438 51.088494
440 51.68649
442 52.336394
444 53.02611
446 53.740522
448 54.461538
450 55.165536
452 55.826387
454 56.418581
456 56.918366
458 57.302394
460 57.550335
462 57.648076
464 57.588352
466 57.368214
468 56.990762
470 56.466111
472 55.810132
474 55.041958
476 54.184268
478 53.262672
480 52.302958
482 51.330264
484 50.36906
486 49.441366
488 48.565517
490 47.757205
492 47.029226
494 46.389264
496 45.841476
498 45.388389
500 45.029786
502 44.761102
504 44.57633
506 44.469723
508 44.434109
510 44.460462
512 44.5406
514 44.668198
516 44.836709
518 45.039631
520 45.272913
522 45.535879
524 45.827783
526 46.148374
528 46.499292
530 46.884427
532 47.306569
534 47.768
536 48.270741
538 48.815043
540 49.398663
542 50.017245
544 50.663273
546 51.325907
548 51.991919
550 52.645181
552 53.266313
554 53.835455
556 54.333659
558 54.741646
560 55.040362
562 55.213924
564 55.251323
566 55.145918
568 54.894125
570 54.497323
572 53.962873
574 53.30391
576 52.536195
578 51.678579
580 50.752857
582 49.78353
584 48.794852
586 47.81014
588 46.85163
590 45.939999
592 45.0926
594 44.323237
596 43.642639
598 43.05839
600 42.573861
602 42.189294
604 41.902716
606 41.710108
608 41.604167
610 41.576506
612 41.619437
614 41.726429
616 41.889748
618 42.101791
620 42.356644
622 42.650697
624 42.981703
626 43.347068
628 43.74501
630 44.17556
632 44.640598
634 45.141857
636 45.676799
638 46.241168
640 46.830815
642 47.442219
644 48.071994
646 48.713682
648 49.353999
650 49.977239
652 50.567815
654 51.111737
656 51.597078
658 52.012833
660 52.344
662 52.576289
664 52.698351
666 52.703178
668 52.588794
670 52.356813
672 52.0084
674 51.548308
676 50.984953
678 50.33095
680 49.602181
682 48.814113
684 47.983123
686 47.126632
688 46.263439
690 45.412525
692 44.58978
694 43.809081
696 43.082837
698 42.4226
700 41.838224
702 41.334815
704 40.915214
706 40.580423
708 40.330234
710 40.162226
712 40.071892
714 40.053854
716 40.102974
718 40.214326
720 40.382121
722 40.601456
724 40.86826
726 41.17907
728 41.531268
730 41.922901
732 42.352122
734 42.817358
736 43.317349
738 43.849128
740 44.408178
742 44.989505
744 45.587684
746 46.195684
748 46.802939
750 47.397356
752 47.966697
754 48.4991
756 48.982333
758 49.402714
760 49.747577
762 50.00658
764 50.172217
766 50.238483
768 50.20114
770 50.059082
772 49.814878
774 49.474024
776 49.04346
778 48.532413
780 47.952452
782 47.31693
784 46.639335
786 45.93364
788 45.214289
790 44.495392
792 43.789802
794 43.109463
796 42.465511
798 41.867249
800 41.321915
802 40.835489
804 40.412978
806 40.05714
808 39.768837
810 39.547972
812 39.393982
814 39.304897
816 39.277514
818 39.308403
820 39.394685
822 39.533367
824 39.720817
826 39.95364
828 40.229307
830 40.546125
832 40.901697
834 41.293643
836 41.71978
838 42.177942
840 42.664772
842 43.176078
844 43.706993
846 44.251665
848 44.801831
850 45.348106
852 45.880773
854 46.389887
856 46.864135
858 47.290915
860 47.658318
862 47.956065
864 48.175795
866 48.309848
868 48.352018
870 48.298848
872 48.150192
874 47.908896
876 47.579365
878 47.168335
880 46.684941
882 46.140736
884 45.548226
886 44.920347
888 44.270437
890 43.612172
892 42.958894
894 42.32252
896 41.713827
898 41.142482
900 40.616758
902 40.142875
904 39.725399
906 39.367709
908 39.071943
910 38.838386
912 38.666114
914 38.553706
916 38.499466
918 38.50064
920 38.553897
922 38.656056
924 38.804512
926 38.996653
928 39.229277
930 39.499279
932 39.804278
934 40.142759
936 40.512749
938 40.911097
940 41.334309
942 41.778954
944 42.241781
946 42.718663
948 43.203303
950 43.688762
952 44.1677
954 44.632582
956 45.075152
958 45.485338
960 45.853074
962 46.169277
964 46.426278
966 46.617605
968 46.73651
970 46.777238
972 46.736156
974 46.612385
976 46.40804
978 46.126998
980 45.773742
982 45.354733
984 44.878276
986 44.354716
988 43.796
990 43.21351
992 42.618714
994 42.022879
996 41.437203
998 40.872773
1000 40.339344
1002 39.844717
1004 39.395353
1006 38.996451
1008 38.652241
1010 38.365797
1012 38.138257
1014 37.969324
1016 37.857783
1018 37.802068
1020 37.800495
1022 37.851007
1024 37.950447
1026 38.094945
1028 38.280787
1030 38.504944
1032 38.765183
1034 39.059717
1036 39.385752
1038 39.739431
1040 40.116705
1042 40.513769
1044 40.927226
1046 41.353888
1048 41.790126
1050 42.229833
1052 42.665437
1054 43.089386
1056 43.494664
1058 43.874977
1060 44.224599
1062 44.537177
1064 44.804636
1066 45.01948
1068 45.175509
1070 45.268373
1072 45.295792
1074 45.257242
1076 45.152069
1078 44.980531
1080 44.74443
1082 44.447536
1084 44.095796
1086 43.697175
1088 43.259661
1090 42.790928
1092 42.299468
1094 41.794209
1096 41.284668
1098 40.780713
1100 40.290994
1102 39.823031
1104 39.383407
1106 38.978079
1108 38.612601
1110 38.292025
1112 38.019416
1114 37.796432
1116 37.623934
1118 37.502127
1120 37.430829
1122 37.409265
1124 37.435676
1126 37.507689
1128 37.622712
1130 37.77833
1132 37.972399
1134 38.202441
1136 38.465246
1138 38.757589
1140 39.076275
1142 39.418207
1144 39.780117
1146 40.157697
1148 40.546042
1150 40.940151
1152 41.335023
1154 41.725556
1156 42.105845
1158 42.468685
1160 42.806974
1162 43.114217
1164 43.384732
1166 43.613539
1168 43.795274
1170 43.92495
1172 43.99881
1174 44.014659
1176 43.972008
1178 43.871426
1180 43.714106
1182 43.502476
1184 43.240349
1186 42.933051
1188 42.58709
1190 42.208923
1192 41.805532
1194 41.384233
1196 40.952746
1198 40.519062
1200 40.090495
1202 39.673782
1204 39.275108
1206 38.900234
1208 38.554513
1210 38.242304
1212 37.966814
1214 37.730372
1216 37.534764
1218 37.38144
1220 37.27134
1222 37.204165
1224 37.179128
1226 37.195083
1228 37.250779
1230 37.344864
1232 37.475444
1234 37.640204
1236 37.836682
1238 38.062512
1240 38.315474
1242 38.592962
1244 38.891657
1246 39.207992
1248 39.538295
1250 39.878819
1252 40.22553
1254 40.573413
1256 40.916968
1258 41.250701
1260 41.569265
1262 41.86747
1264 42.139817
1266 42.380148
1268 42.582839
1270 42.743244
1272 42.857893
1274 42.924449
1276 42.940733
1278 42.905269
1280 42.817847
1282 42.679692
1284 42.493561
1286 42.263304
1288 41.993097
1290 41.687946
1292 41.353542
1294 40.99636
1296 40.623578
1298 40.242153
1300 39.858703
1302 39.479651
1304 39.111098
1306 38.758887
1308 38.428416
1310 38.124046
1312 37.849403
1314 37.607366
1316 37.400263
1318 37.229934
1320 37.09749
1322 37.003199
1324 36.946701
1326 36.927294
1328 36.944143
1330 36.996305
1332 37.08234
1334 37.200302
1336 37.348045
1338 37.523404
1340 37.724305
1342 37.948706
1344 38.194113
1346 38.457307
1348 38.734888
1350 39.0235
1352 39.319888
1354 39.620787
1356 39.922421
1358 40.220005
1360 40.508552
1362 40.783233
1364 41.039543
1366 41.27332
1368 41.480555
1370 41.656733
1372 41.797474
1374 41.899191
1376 41.959342
1378 41.976546
1380 41.950477
1382 41.881
1384 41.768463
1386 41.61411
1388 41.420299
1390 41.190623
1392 40.929868
1394 40.643394
1396 40.335951
1398 40.013015
1400 39.680241
1402 39.343496
1404 39.008832
1406 38.681922
1408 38.367871
1410 38.071269
1412 37.796146
1414 37.546124
1416 37.324448
1418 37.133806
1420 36.975783
1422 36.85147
1424 36.761382
1426 36.705614
1428 36.683937
1430 36.695761
1432 36.739996
1434 36.815087
1436 36.919231
1438 37.050565
1440 37.207224
1442 37.387266
1444 37.588454
1446 37.807952
1448 38.042704
1450 38.289652
1452 38.545812
1454 38.808219
1456 39.073836
1458 39.338994
1460 39.599213
1462 39.850105
1464 40.0876
1466 40.308031
1468 40.508119
1470 40.684774
1472 40.834426
1474 40.953549
1476 41.039235
1478 41.089416
1480 41.102989
1482 41.079816
1484 41.020153
1486 40.924364
1488 40.793701
1490 40.630189
1492 40.436705
1494 40.216948
1496 39.974786
1498 39.714344
1500 39.440014
1502 39.156429
1504 38.868493
1506 38.581224
1508 38.299168
1510 38.026633
1512 37.767526
1514 37.525451
1516 37.30377
1518 37.105547
1520 36.933045
1522 36.787987
1524 36.671612
1526 36.584714
1528 36.527755
1530 36.500866
1532 36.503684
1534 36.535436
1536 36.59498
1538 36.68096
1540 36.791897
1542 36.926185
1544 37.082008
1546 37.257109
1548 37.448918
1550 37.654769
1552 37.87198
1554 38.097839
1556 38.329547
1558 38.56407
1560 38.797595
1562 39.026269
1564 39.246432
1566 39.454702
1568 39.647958
1570 39.823259
1572 39.977453
1574 40.107222
1576 40.209705
1578 40.282707
1580 40.324807
1582 40.33537
1584 40.314294
1586 40.261501
1588 40.177432
1590 40.063176
1592 39.92059
1594 39.752336
1596 39.561822
1598 39.352554
1600 39.127852
1602 38.891485
1604 38.647332
1606 38.399427
1608 38.151943
1610 37.908907
1612 37.673878
1614 37.450226
1616 37.240954
1618 37.048797
1620 36.876241
1622 36.725421
1624 36.597845
1626 36.494671
1628 36.416647
1630 36.364207
1632 36.337528
1634 36.336466
1636 36.360496
1638 36.408754
1640 36.480127
1642 36.57336
1644 36.687089
1646 36.819795
1648 36.969668
1650 37.134508
1652 37.311948
1654 37.499571
1656 37.694934
1658 37.89553
1660 38.098732
1662 38.30147
1664 38.500395
1666 38.692267
1668 38.87404
1670 39.042885
1672 39.19616
1674 39.331236
1676 39.445276
1678 39.535777
1680 39.600786
1682 39.63899
1684 39.649739
1686 39.632897
1688 39.588388
1690 39.516573
1692 39.418372
1694 39.295351
1696 39.149755
1698 38.984474
1700 38.80248
1702 38.606716
1704 38.400481
1706 38.187169
1708 37.970313
1710 37.753567
1712 37.540464
1714 37.334141
1716 37.137621
1718 36.953599
1720 36.784498
1722 36.632491
1724 36.499428
1726 36.386681
1728 36.295316
1730 36.22602
1732 36.179185
1734 36.154939
1736 36.153136
1738 36.173322
1740 36.214742
1742 36.276413
1744 36.357204
1746 36.455862
1748 36.570991
1750 36.701
1752 36.843929
1754 36.99768
1756 37.160112
1758 37.329071
1760 37.502361
1762 37.67774
1764 37.852679
1766 38.024239
1768 38.189577
1770 38.346042
1772 38.491214
1774 38.622894
1776 38.739044
1778 38.837513
1780 38.916145
1782 38.973159
1784 39.007277
1786 39.017776
1788 39.004503
1790 38.96774
1792 38.907815
1794 38.825385
1796 38.721536
1798 38.597861
1800 38.456489
1802 38.300066
1804 38.131563
1806 37.953538
1808 37.768883
1810 37.580557
1812 37.391548
1814 37.204874
1816 37.023508
1818 36.850069
1820 36.68706
1822 36.53668
1824 36.400853
1826 36.281255
1828 36.179302
1830 36.096021
1832 36.032161
1834 35.988159
1836 35.964163
1838 35.960074
1840 35.975549
1842 36.010005
1844 36.062599
1846 36.132291
1848 36.217895
1850 36.318085
1852 36.431418
1854 36.556268
1856 36.69069
1858 36.832668
1860 36.980174
1862 37.131172
1864 37.283594
1866 37.435365
1868 37.58417
1870 37.727442
1872 37.862769
1874 37.987955
1876 38.101052
1878 38.20035
1880 38.284312
1882 38.35132
1884 38.399861
1886 38.428792
1888 38.437419
1890 38.425535
1892 38.393423
1894 38.341642
1896 38.270757
1898 38.181789
1900 38.076092
1902 37.955384
1904 37.821747
1906 37.677421
1908 37.524687
1910 37.365983
1912 37.203786
1914 37.040635
1916 36.87912
1918 36.721667
1920 36.570571
1922 36.427974
1924 36.295797
1926 36.175773
1928 36.069445
1930 35.978056
1932 35.902615
1934 35.843867
1936 35.802279
1938 35.778087
1940 35.771299
1942 35.78169
1944 35.808818
1946 35.852012
1948 35.910423
1950 35.983046
1952 36.068721
1954 36.16619
1956 36.273939
1958 36.390273
1960 36.513438
1962 36.641647
1964 36.773078
1966 36.905843
1968 37.038104
1970 37.167678
1972 37.292334
1974 37.409992
1976 37.518766
1978 37.616971
1980 37.703108
1982 37.77581
1984 37.833643
1986 37.875323
1988 37.899908
1990 37.906851
1992 37.896027
1994 37.867721
1996 37.822353
1998 37.760438


==> data/SHEAR_E_ROM_0010_0010_0.dat <==
0 90.766335
2 92.053323
4 93.3099
6 94.51498
8 95.64511
10 96.679728
12 97.602231
14 98.382846
16 99.006822
18 99.458773
20 99.733064
22 99.852183
24 99.84473
26 99.771009
28 99.716922
30 99.762725
32 100.00696
34 100.5465
36 101.43213
38 102.69965
40 104.36036
42 106.36725
44 108.64918
46 111.10801
48 113.63993
50 116.14239
52 118.52922
54 120.75462
56 122.78356
58 124.62247
60 126.30825
62 127.8665
64 129.34523
66 130.78654
68 132.21372
70 133.64134
72 135.06979
74 136.48896
76 137.88126
78 139.2217
80 140.48539
82 141.64517
84 142.67989
86 143.55227
88 144.26288
90 144.80231
92 145.16529
94 145.37708
96 145.45196
98 145.42064
100 145.30469
102 145.12584
104 144.88939
106 144.59143
108 144.21365
110 143.72118
112 143.09263
114 142.28786
116 141.28125
118 140.06805
120 138.6366
122 137.00353
124 135.19722
126 133.24697
128 131.20273
130 129.11023
132 127.02263
134 124.99873
136 123.09025
138 121.35123
140 119.8256
142 118.553
144 117.55757
146 116.85022
148 116.42225
150 116.24881
152 116.28232
154 116.46631
156 116.73184
158 117.00314
160 117.2245
162 117.34724
164 117.34189
166 117.22284
168 117.02701
170 116.81514
172 116.67758
174 116.71009
176 117.0051
178 117.64903
180 118.69908
182 120.18005
184 122.08976
186 124.38675
188 126.99782
190 129.83426
192 132.78809
194 135.74209
196 138.59021
198 141.23414
200 143.58748
202 145.591
204 147.20702
206 148.41314
208 149.2162
210 149.64843
212 149.74833
214 149.57065
216 149.19197
218 148.69563
220 148.15847
222 147.67308
224 147.34228
226 147.2538
228 147.47955
230 148.08919
232 149.13396
234 150.62368
236 152.54189
238 154.84842
240 157.46124
242 160.26636
244 163.14375
246 165.96279
248 168.58485
250 170.9005
252 172.83383
254 174.32459
256 175.35544
258 175.95905
260 176.18428
262 176.09939
264 175.79087
266 175.33708
268 174.81365
270 174.28252
272 173.77953
274 173.33278
276 172.94286
278 172.59325
280 172.27093
282 171.93531
284 171.54791
286 171.09794
288 170.55889
290 169.90666
292 169.16011
294 168.33905
296 167.44957
298 166.52204
300 165.59033
302 164.66577
304 163.76814
306 162.91531
308 162.1078
310 161.35865
312 160.68431
314 160.08754
316 159.58126
318 159.17985
320 158.88316
322 158.69555
324 158.62077
326 158.64647
328 158.76989
330 158.99887
332 159.33202
334 159.7798
336 160.36358
338 161.0989
340 162.008
342 163.10417
344 164.39316
346 165.87536
348 167.52706
350 169.32176
352 171.2205
354 173.16314
356 175.10273
358 176.99462
360 178.77653
362 180.42094
364 181.9365
366 183.32896
368 184.62877
370 185.91025
372 187.24988
374 188.71122
376 190.37815
378 192.32397
380 194.56646
382 197.09854
384 199.88503
386 202.82824
388 205.80082
390 208.66502
392 211.2468
394 213.37651
396 214.91087
398 215.71437
400 215.69716
402 214.82026
404 213.06521
406 210.47853
408 207.17753
410 203.28675
412 198.94659
414 194.35894
416 189.76076
418 185.34794
420 181.29248
422 177.77384
424 174.94867
426 172.8885
428 171.61268
430 171.11094
432 171.31122
434 172.07045
436 173.23715
438 174.66303
440 176.17144
442 177.61089
444 178.89154
446 179.95097
448 180.76534
450 181.37908
452 181.86521
454 182.2994
456 182.79177
458 183.46156
460 184.3746
462 185.58259
464 187.15005
466 189.10091
468 191.40683
470 194.04582
472 196.99601
474 200.18909
476 203.55803
478 207.05121
480 210.59123
482 214.11141
484 217.56361
486 220.8956
488 224.08317
490 227.12059
492 230.00843
494 232.7739
496 235.44539
498 238.05487
500 240.64922
502 243.25779
504 245.90781
506 248.63557
508 251.45502
510 254.37715
512 257.41632
514 260.56489
516 263.81041
518 267.13931
520 270.50593
522 273.85917
524 277.15638
526 280.33486
528 283.31699
530 286.05045
532 288.4991
534 290.62076
536 292.3968
538 293.8443
540 294.98158
542 295.82709
544 296.42958
546 296.8444
548 297.08575
550 297.17811
552 297.17213
554 297.08713
556 296.92749
558 296.72956
560 296.52813
562 296.35403
564 296.26964
566 296.33072
568 296.57643
570 297.07323
572 297.86492
574 298.96468
576 300.39701
578 302.1574
580 304.24061
582 306.6595
584 309.3741
586 312.37263
588 315.63434
590 319.06779
592 322.60131
594 326.13338
596 329.52099
598 332.69599
600 335.56584
602 338.08781
604 340.26763
606 342.10788
608 343.64355
610 344.87519
612 345.8524
614 346.56114
616 347.04104
618 347.36428
620 347.56061
622 347.78008
624 348.13276
626 348.66199
628 349.5287
630 350.80592
632 352.47046
634 354.52529
636 356.87975
638 359.4534
640 362.19199
642 365.03784
644 368.04964
646 371.26763
648 374.82109
650 378.93225
652 383.65951
654 389.06358
656 395.24279
658 402.05811
660 409.28084
662 416.72198
664 424.05918
666 430.99014
668 437.26851
670 442.6769
672 447.08464
674 450.42425
676 452.71249
678 453.9256
680 454.18577
682 453.63429
684 452.28429
686 450.28182
688 447.82703
690 444.95972
692 441.8251
694 438.64784
696 435.45607
698 432.38498
700 429.68177
702 427.38327
704 425.58447
706 424.41362
708 423.81783
710 423.76879
712 424.09847
714 424.53857
716 424.78348
718 424.36862
720 422.93481
722 420.0741
724 415.53477
726 409.32035
728 401.45335
730 392.35843
732 382.58523
734 372.56284
736 362.95092
738 354.19944
740 346.56589
742 340.22366
744 335.12024
746 331.21989
748 328.33349
750 326.38835
752 325.3046
754 324.95519
756 325.42911
758 326.52523
760 328.0791
762 330.0067
764 331.90658
766 333.57297
768 334.7865
770 335.43967
772 335.66243
774 335.56411
776 335.5023
778 335.63612
780 336.1923
782 337.25256
784 338.67919
786 340.51909
788 342.56657
790 344.76105
792 347.05302
794 349.3258
796 351.75396
798 354.26323
800 356.79521
802 359.43158
804 361.96735
806 364.31818
808 366.32658
810 367.86189
812 368.93116
814 369.47111
816 369.65087
818 369.55122
820 369.35017
822 369.168
824 369.04933
826 369.15224
828 369.3884
830 369.78474
832 370.36937
834 371.03309
836 371.83603
838 372.73647
840 373.74205
842 374.8352
844 376.01578
846 377.26388
848 378.57106
850 379.91962
852 381.27241
854 382.6616
856 383.98552
858 385.23492
860 386.30418
862 386.9649
864 387.1021
866 386.439
868 384.73501
870 381.77506
872 377.39731
874 371.56264
876 364.28965
878 355.7919
880 346.31856
882 336.21722
884 325.91229
886 315.72537
888 306.02041
890 297.11107
892 289.0946
894 282.05468
896 276.04064
898 270.91368
900 266.56127
902 262.91263
904 259.81682
906 257.21416
908 255.09421
910 253.3806
912 252.08778
914 251.22944
916 250.72753
918 250.55615
920 250.65328
922 250.91982
924 251.31864
926 251.77434
928 252.26097
930 252.76676
932 253.25737
934 253.76658
936 254.23912
938 254.62328
940 254.90976
942 254.95818
944 254.70913
946 254.1663
948 253.28859
950 252.17153
952 250.8922
954 249.53603
956 248.23637
958 247.00877
960 245.83402
962 244.63198
964 243.2909
966 241.70564
968 239.82379
970 237.62962
972 235.25636
974 232.83304
976 230.58922
978 228.82649
980 227.70316
982 227.41229
984 228.11337
986 229.75887
988 232.30158
990 235.6405
992 239.57021
994 243.97726
996 248.72592
998 253.71715
1000 258.92448
1002 264.28756
1004 269.83619
1006 275.55672
1008 281.40124
1010 287.37799
1012 293.40498
1014 299.43579
1016 305.39973
1018 311.17686
1020 316.76988
1022 322.11123
1024 327.11755
1026 331.82014
1028 336.17505
1030 340.17568
1032 343.8381
1034 347.16737
1036 350.20306
1038 352.96426
1040 355.53091
1042 357.91947
1044 360.19062
1046 362.35148
1048 364.35809
1050 366.19025
1052 367.70889
1054 368.81444
1056 369.39493
1058 369.32848
1060 368.55061
1062 367.00918
1064 364.73627
1066 361.75116
1068 358.14815
1070 354.04658
1072 349.55232
1074 344.81017
1076 339.94092
1078 335.0993
1080 330.4106
1082 326.02562
1084 322.0865
1086 318.70068
1088 316.02237
1090 314.12154
1092 313.03742
1094 312.82067
1096 313.39314
1098 314.64174
1100 316.41497
1102 318.46601
1104 320.55817
1106 322.42947
1108 323.84138
1110 324.66081
1112 324.80481
1114 324.32991
1116 323.4069
1118 322.29292
1120 321.31965
1122 320.82745
1124 321.13442
1126 322.4761
1128 324.99319
1130 328.70037
1132 333.51873
1134 339.25669
1136 345.68476
1138 352.5455
1140 359.56443
1142 366.52491
1144 373.22418
1146 379.52117
1148 385.34091
1150 390.63978
1152 395.44171
1154 399.79075
1156 403.77965
1158 407.51886
1160 411.12826
1162 414.73587
1164 418.46185
1166 422.42426
1168 426.71174
1170 431.42617
1172 436.62393
1174 442.35355
1176 448.64505
1178 455.46669
1180 462.78534
1182 470.49311
1184 478.44204
1186 486.48086
1188 494.36445
1190 501.88617
1192 508.87325
1194 515.10527
1196 520.48582
1198 524.98691
1200 528.58242
1202 531.37559
1204 533.47314
1206 534.98515
1208 536.0758
1210 536.79053
1212 537.192
1214 537.32007
1216 537.08187
1218 536.4398
1220 535.29204
1222 533.52394
1224 531.13939
1226 528.10043
1228 524.52477
1230 520.6079
1232 516.55241
1234 512.73446
1236 509.44535
1238 506.98496
1240 505.58604
1242 505.34487
1244 506.26826
1246 508.19
1248 510.82829
1250 513.80276
1252 516.70275
1254 519.17261
1256 520.97575
1258 522.09271
1260 522.69436
1262 523.10135
1264 523.75647
1266 524.9936
1268 527.12289
1270 530.21571
1272 534.21734
1274 538.98142
1276 544.21259
1278 549.76568
1280 555.42305
1282 561.07627
1284 566.8439
1286 572.68078
1288 578.62943
1290 584.83997
1292 591.26471
1294 597.854
1296 604.51819
1298 611.17576
1300 617.7567
1302 624.38059
1304 631.01118
1306 637.78484
1308 644.88874
1310 652.19881
1312 659.63228
1314 667.00401
1316 673.83626
1318 679.80332
1320 684.60058
1322 687.76757
1324 689.18594
1326 688.95476
1328 687.11378
1330 683.96913
1332 679.89051
1334 675.25896
1336 670.53537
1338 665.94119
1340 661.74851
1342 658.28116
1344 655.48313
1346 653.30857
1348 651.89435
1350 651.07181
1352 650.61334
1354 650.57913
1356 650.79874
1358 651.00799
1360 651.24722
1362 651.33004
1364 651.10638
1366 650.60194
1368 649.52977
1370 647.83802
1372 645.29715
1374 641.60448
1376 636.52053
1378 629.69109
1380 621.10409
1382 610.66827
1384 598.749
1386 585.79063
1388 572.34509
1390 559.093
1392 546.49822
1394 535.08247
1396 524.94308
1398 516.36518
1400 509.45031
1402 504.17717
1404 500.83244
1406 499.39603
1408 500.12569
1410 503.09777
1412 508.04022
1414 514.86435
1416 522.90278
1418 531.58599
1420 540.28139
1422 548.69228
1424 556.66506
1426 564.46284
1428 572.61193
1430 581.16982
1432 590.51258
1434 600.18998
1436 609.81782
1438 618.85699
1440 626.58746
1442 633.11849
1444 638.23498
1446 642.25261
1448 646.0249
1450 650.05854
1452 655.06518
1454 661.44186
1456 669.4805
1458 679.02454
1460 689.88027
1462 701.47612
1464 713.33586
1466 725.17355
1468 736.51642
1470 747.50013
1472 758.09324
1474 768.34123
1476 778.56498
1478 788.58917
1480 798.47364
1482 808.03439
1484 816.87809
1486 825.11121
1488 832.44367
1490 838.85617
1492 844.49079
1494 849.03296
1496 852.62943
1498 855.06836
1500 855.76448
1502 854.61671
1504 851.12476
1506 845.14347
1508 836.99506
1510 827.04796
1512 816.33672
1514 805.69751
1516 796.08701
1518 788.26375
1520 782.40859
1522 778.63358
1524 776.45991
1526 775.44919
1528 775.05976
1530 774.73596
1532 774.29038
1534 773.30907
1536 771.81106
1538 769.83578
1540 767.29883
1542 764.38262
1544 760.97374
1546 757.29084
1548 753.43864
1550 749.58768
1552 745.96056
1554 742.69802
1556 740.16594
1558 738.49167
1560 738.20439
1562 739.55262
1564 743.07821
1566 749.22125
1568 758.0068
1570 769.71696
1572 783.80743
1574 799.53347
1576 816.23578
1578 832.56695
1580 847.7338
1582 861.26906
1584 872.69339
1586 882.64094
1588 891.81358
1590 900.93052
1592 911.13992
1594 922.73921
1596 935.77248
1598 950.02171
1600 964.50402
1602 978.44405
1604 990.83326
1606 1000.8209
1608 1008.1788
1610 1012.5175
1612 1013.9764
1614 1012.9116
1616 1009.4247
1618 1004.0289
1620 997.03831
1622 988.71822
1624 979.55812
1626 969.90524
1628 960.29327
1630 951.27465
1632 943.20959
1634 936.58814
1636 931.56518
1638 928.10849
1640 926.27921
1642 925.75117
1644 926.20157
1646 927.45609
1648 929.1187
1650 930.90569
1652 932.61282
1654 933.94627
1656 934.7618
1658 934.9798
1660 934.47507
1662 933.29402
1664 931.58099
1666 929.44457
1668 927.14997
1670 925.02303
1672 923.24756
1674 922.08688
1676 921.8191
1678 922.37756
1680 923.73317
1682 926.03026
1684 929.11109
1686 932.73092
1688 936.90987
1690 941.66549
1692 946.80097
1694 952.40965
1696 958.62806
1698 965.30361
1700 972.50905
1702 980.26419
1704 988.50494
1706 997.23343
1708 1006.4859
1710 1016.3704
1712 1026.8818
1714 1038.2569
1716 1050.4825
1718 1063.4404
1720 1077.0814
1722 1090.9379
1724 1104.7841
1726 1118.4571
1728 1131.4849
1730 1143.9405
1732 1155.7692
1734 1166.8918
1736 1177.5285
1738 1187.3877
1740 1196.3899
1742 1204.2215
1744 1210.1286
1746 1214.064
1748 1215.7231
1750 1215.421
1752 1214.0267
1754 1212.5005
1756 1212.2778
1758 1214.2176
1760 1219.2177
1762 1227.4263
1764 1238.6236
1766 1252.2629
1768 1267.5199
1770 1283.7068
1772 1299.9695
1774 1316.0995
1776 1331.7451
1778 1346.9696
1780 1362.3824
1782 1377.9998
1784 1394.5027
1786 1412.4746
1788 1431.5147
1790 1452.0628
1792 1474.0831
1794 1496.9455
1796 1520.9297
1798 1545.5574
1800 1570.6935
1802 1596.6017
1804 1622.7953
1806 1649.6646
1808 1676.826
1810 1704.3983
1812 1732.6314
1814 1761.1405
1816 1790.3279
1818 1819.666
1820 1849.0021
1822 1877.5724
1824 1904.7752
1826 1929.8147
1828 1952.0842
1830 1970.9914
1832 1986.2421
1834 1998.0278
1836 2006.308
1838 2011.7742
1840 2014.5804
1842 2015.5291
1844 2014.6632
1846 2012.0124
1848 2008.0496
1850 2001.9678
1852 1993.7221
1854 1982.6513
1856 1968.5069
1858 1950.7646
1860 1929.7373
1862 1905.4404
1864 1878.9166
1866 1850.6916
1868 1822.213
1870 1793.97
1872 1766.881
1874 1740.4817
1876 1714.6679
1878 1688.4074
1880 1661.1881
1882 1632.0522
1884 1601.5475
1886 1569.9058
1888 1538.3806
1890 1507.8358
1892 1479.4277
1894 1453.4792
1896 1430.7792
1898 1411.0779
1900 1394.8751
1902 1381.1769
1904 1370.1799
1906 1361.4177
1908 1353.8474
1910 1347.1412
1912 1340.4226
1914 1333.3001
1916 1325.3428
1918 1316.4917
1920 1306.7378
1922 1296.3739
1924 1285.6536
1926 1274.9382
1928 1264.3556
1930 1253.9482
1932 1243.6257
1934 1232.9466
1936 1221.8441
1938 1209.9996
1940 1197.4088
1942 1184.549
1944 1171.6665
1946 1159.4107
1948 1148.1902
1950 1138.3598
1952 1130.2123
1954 1123.5357
1956 1118.5578
1958 1114.9873
1960 1112.3559
1962 1110.9633
1964 1110.4771
1966 1110.5221
1968 1111.5131
1970 1113.2681
1972 1115.6466
1974 1119.1797
1976 1123.7155
1978 1129.1809
1980 1136.055
1982 1144.0344
1984 1152.8275
1986 1162.6561
1988 1172.8969
1990 1182.704
1992 1192.1793
1994 1200.9242
1996 1208.0336
1998 1213.4755


==> data/SHEAR_E_ROM_0010_0020_1.dat <==
0 89.165481
2 90.135432
4 91.07032
6 91.931533
8 92.683655
10 93.289552
12 93.727384
14 93.967702
16 93.992769
18 93.801761
20 93.39758
22 92.814165
24 92.104974
26 91.337355
28 90.610456
30 90.024484
32 89.669892
34 89.644824
36 90.016767
38 90.810555
40 92.021805
42 93.59915
44 95.459315
46 97.496985
48 99.589744
50 101.62947
52 103.5167
54 105.18507
56 106.61229
58 107.7911
60 108.75294
62 109.55585
64 110.24581
66 110.87919
68 111.50604
70 112.14815
72 112.82607
74 113.53725
76 114.26722
78 115.00443
80 115.71997
82 116.3965
84 117.00511
86 117.5203
88 117.9412
90 118.24695
92 118.43264
94 118.51277
96 118.48252
98 118.35642
100 118.15555
102 117.87953
104 117.5376
106 117.12527
108 116.62278
110 116.01907
112 115.28451
114 114.39102
116 113.32595
118 112.06841
120 110.61431
122 108.97467
124 107.16134
126 105.20422
128 103.13572
130 100.9911
132 98.819911
134 96.662914
136 94.564331
138 92.56786
140 90.707023
142 89.015607
144 87.513149
146 86.208885
148 85.097935
150 84.160376
152 83.363248
154 82.655305
156 81.985303
158 81.296421
160 80.530597
162 79.651135
164 78.637169
166 77.486184
168 76.229189
170 74.918976
172 73.623687
174 72.427448
176 71.413246
178 70.654885
180 70.210723
182 70.113504
184 70.371356
186 70.967802
188 71.861519
190 72.996571
192 74.30458
194 75.711128
196 77.143768
198 78.530853
200 79.809256
202 80.923742
204 81.82769
206 82.490279
208 82.890541
210 83.021561
212 82.892197
214 82.522149
216 81.946425
218 81.208309
220 80.360421
222 79.464245
224 78.579719
226 77.771698
228 77.102808
230 76.626526
232 76.39155
234 76.430714
236 76.759852
238 77.379886
240 78.265585
242 79.371897
244 80.638221
246 81.982349
248 83.315357
250 84.551209
252 85.602059
254 86.395712
256 86.888732
258 87.056148
260 86.895446
262 86.438476
264 85.737437
266 84.852363
268 83.857407
270 82.829291
272 81.833637
274 80.930429
276 80.165122
278 79.564316
280 79.146045
282 78.909819
284 78.841742
286 78.924349
288 79.126734
290 79.41688
292 79.761749
294 80.122643
296 80.471655
298 80.781455
300 81.025818
302 81.191992
304 81.268067
306 81.248898
308 81.140685
310 80.948751
312 80.68956
314 80.389216
316 80.06791
318 79.753841
320 79.481414
322 79.27178
324 79.143618
326 79.114042
328 79.184332
330 79.350427
332 79.602009
334 79.920824
336 80.28962
338 80.686096
340 81.093335
342 81.497863
344 81.88284
346 82.24174
348 82.566687
350 82.846856
352 83.077795
354 83.246957
356 83.340077
358 83.347939
360 83.249586
362 83.024748
364 82.660485
366 82.136058
368 81.438898
370 80.568987
372 79.52781
374 78.33544
376 77.028893
378 75.65036
380 74.25732
382 72.911601
384 71.667886
386 70.577678
388 69.675292
390 68.972603
392 68.464452
394 68.123322
396 67.90455
398 67.75516
400 67.614574
402 67.423993
404 67.130512
406 66.688816
408 66.066744
410 65.242834
412 64.20836
414 62.967221
416 61.534526
418 59.936568
420 58.209792
422 56.399551
424 54.557714
426 52.739855
428 51.005593
430 49.40797
432 47.994834
434 46.809397
436 45.877131
438 45.207563
440 44.800415
442 44.636502
444 44.678244
446 44.882602
448 45.198141
450 45.566361
452 45.935686
454 46.260782
456 46.50612
458 46.654816
460 46.703389
462 46.665257
464 46.568036
466 46.448603
468 46.350093
470 46.315287
472 46.385651
474 46.591458
476 46.954233
478 47.488302
480 48.1907
482 49.049885
484 50.049651
486 51.161321
488 52.354044
490 53.596845
492 54.854051
494 56.09447
496 57.286916
498 58.403842
500 59.426506
502 60.33609
504 61.123152
506 61.786378
508 62.325848
510 62.754477
512 63.090235
514 63.354935
516 63.583434
518 63.810814
520 64.077447
522 64.426075
524 64.890916
526 65.504776
528 66.284681
530 67.230106
532 68.32739
534 69.538282
536 70.812639
538 72.089504
540 73.299635
542 74.38386
544 75.287792
546 75.975203
548 76.436536
550 76.670398
552 76.697812
554 76.559811
556 76.29178
558 75.934388
560 75.524207
562 75.087856
564 74.643327
566 74.200634
568 73.7596
570 73.31875
572 72.866584
574 72.386308
576 71.8733
578 71.307317
580 70.664342
582 69.945883
584 69.150861
586 68.26959
588 67.319089
590 66.32969
592 65.319638
594 64.317932
596 63.354079
598 62.441991
600 61.592973
602 60.80563
604 60.064509
606 59.359188
608 58.671499
610 57.980377
612 57.276903
614 56.552713
616 55.800543
618 55.023269
620 54.222024
622 53.395267
624 52.547755
626 51.68197
628 50.800092
630 49.910104
632 49.021627
634 48.148939
636 47.309711
638 46.5235
640 45.809988
642 45.188094
644 44.670271
646 44.267604
648 43.982832
650 43.809972
652 43.745025
654 43.777717
656 43.890628
658 44.07351
660 44.318196
662 44.61591
664 44.967274
666 45.377159
668 45.855753
670 46.416672
672 47.07573
674 47.847043
676 48.73839
678 49.754089
680 50.883234
682 52.10276
684 53.385968
686 54.691728
688 55.967472
690 57.165341
692 58.240893
694 59.14851
696 59.856499
698 60.350944
700 60.625871
702 60.690506
704 60.571315
706 60.301052
708 59.919939
710 59.47596
712 59.015105
714 58.581448
716 58.219073
718 57.963361
720 57.841946
722 57.87742
724 58.079576
726 58.447698
728 58.973923
730 59.635415
732 60.399085
734 61.222756
736 62.054124
738 62.835016
740 63.504101
742 64.000532
744 64.269283
746 64.264336
748 63.95471
750 63.326617
752 62.382885
754 61.151479
756 59.675662
758 58.008277
760 56.218702
762 54.380859
764 52.559178
766 50.814059
768 49.199747
770 47.750115
772 46.484249
774 45.413427
776 44.53306
778 43.82527
780 43.270825
782 42.844304
784 42.513865
786 42.25273
788 42.034973
790 41.83299
792 41.631929
794 41.423522
796 41.200856
798 40.96794
800 40.733343
802 40.505091
804 40.297673
806 40.123216
808 39.988387
810 39.904941
812 39.882059
814 39.92464
816 40.043281
818 40.246867
820 40.54057
822 40.931828
824 41.420256
826 41.997524
828 42.651535
830 43.358983
832 44.092067
834 44.822424
836 45.51886
838 46.159801
840 46.731481
842 47.227731
844 47.656727
846 48.032365
848 48.374977
850 48.70593
852 49.045771
854 49.410487
856 49.81081
858 50.249622
860 50.730015
862 51.245507
864 51.787921
866 52.355612
868 52.938042
870 53.524668
872 54.116192
874 54.707357
876 55.28887
878 55.862796
880 56.42898
882 56.981336
884 57.520657
886 58.044198
888 58.542736
890 59.010585
892 59.435483
894 59.801497
896 60.096311
898 60.301525
900 60.400857
902 60.391906
904 60.272086
906 60.042365
908 59.717395
910 59.317743
912 58.864704
914 58.386219
916 57.911224
918 57.463543
920 57.066656
922 56.740248
924 56.49385
926 56.333472
928 56.262114
930 56.271715
932 56.349984
934 56.483932
936 56.651971
938 56.828221
940 56.987059
942 57.096878
944 57.12338
946 57.035991
948 56.802436
950 56.393743
952 55.78938
954 54.973963
956 53.944199
958 52.711083
960 51.295028
962 49.730543
964 48.062061
966 46.339751
968 44.618323
970 42.949472
972 41.379728
974 39.946881
976 38.676372
978 37.583535
980 36.671464
982 35.932786
984 35.353582
986 34.912568
988 34.584814
990 34.343974
992 34.160989
994 34.00866
996 33.861224
998 33.695133
1000 33.494102
1002 33.245885
1004 32.945115
1006 32.596354
1008 32.20748
1010 31.792285
1012 31.370231
1014 30.959715
1016 30.581254
1018 30.253463
1020 29.993533
1022 29.817277
1024 29.735963
1026 29.761657
1028 29.898526
1030 30.144527
1032 30.499465
1034 30.953902
1036 31.487608
1038 32.081769
1040 32.714759
1042 33.359727
1044 33.997629
1046 34.614455
1048 35.200513
1050 35.760807
1052 36.306112
1054 36.850155
1056 37.417956
1058 38.033191
1060 38.707709
1062 39.455636
1064 40.287405
1066 41.197277
1068 42.176497
1070 43.211629
1072 44.283298
1074 45.374804
1076 46.46607
1078 47.540805
1080 48.586076
1082 49.582471
1084 50.521345
1086 51.399803
1088 52.206873
1090 52.938234
1092 53.598347
1094 54.1862
1096 54.70543
1098 55.169106
1100 55.583829
1102 55.957601
1104 56.309585
1106 56.652847
1108 56.995576
1110 57.35394
1112 57.739789
1114 58.159293
1116 58.617271
1118 59.112136
1120 59.639376
1122 60.185125
1124 60.732635
1126 61.265289
1128 61.757829
1130 62.188702
1132 62.542346
1134 62.798943
1136 62.947478
1138 62.989041
1140 62.920893
1142 62.745311
1144 62.473727
1146 62.112558
1148 61.668396
1150 61.151785
1152 60.566497
1154 59.916437
1156 59.203667
1158 58.425703
1160 57.581438
1162 56.663853
1164 55.668891
1166 54.596651
1168 53.438168
1170 52.198705
1172 50.898291
1174 49.553234
1176 48.191268
1178 46.844512
1180 45.547322
1182 44.330877
1184 43.221045
1186 42.232683
1188 41.371114
1190 40.636428
1192 40.017231
1194 39.501594
1196 39.076512
1198 38.729528
1200 38.453591
1202 38.239519
1204 38.081369
1206 37.97456
1208 37.907322
1210 37.869929
1212 37.852435
1214 37.841257
1216 37.829967
1218 37.814685
1220 37.795191
1222 37.779144
1224 37.774127
1226 37.791881
1228 37.842204
1230 37.932027
1232 38.070013
1234 38.256351
1236 38.491869
1238 38.779188
1240 39.112282
1242 39.489884
1244 39.914467
1246 40.377897
1248 40.87655
1250 41.414225
1252 41.986185
1254 42.590114
1256 43.23134
1258 43.910108
1260 44.630459
1262 45.402148
1264 46.22619
1266 47.103889
1268 48.036858
1270 49.013
1272 50.016676
1274 51.030799
1276 52.026882
1278 52.978239
1280 53.864466
1282 54.661918
1284 55.356576
1286 55.946703
1288 56.432504
1290 56.824428
1292 57.139137
1294 57.391343
1296 57.602619
1298 57.794519
1300 57.981369
1302 58.179608
1304 58.403637
1306 58.659526
1308 58.9568
1310 59.304247
1312 59.699377
1314 60.142685
1316 60.636556
1318 61.170792
1320 61.733779
1322 62.314407
1324 62.890564
1326 63.438372
1328 63.929129
1330 64.328607
1332 64.60351
1334 64.716439
1336 64.635819
1338 64.334207
1340 63.791538
1342 63.004122
1344 61.976106
1346 60.727974
1348 59.294833
1350 57.714217
1352 56.034694
1354 54.307459
1356 52.572797
1358 50.870072
1360 49.232078
1362 47.679356
1364 46.226413
1366 44.881625
1368 43.648405
1370 42.527914
1372 41.51655
1374 40.609665
1376 39.803396
1378 39.082762
1380 38.438707
1382 37.864364
1384 37.347219
1386 36.882511
1388 36.467369
1390 36.103715
1392 35.795477
1394 35.548933
1396 35.367913
1398 35.257438
1400 35.21522
1402 35.237906
1404 35.327734
1406 35.477581
1408 35.685031
1410 35.954737
1412 36.283462
1414 36.671674
1416 37.119427
1418 37.618428
1420 38.160506
1422 38.730599
1424 39.31339
1426 39.894893
1428 40.462193
1430 41.009111
1432 41.533638
1434 42.040939
1436 42.538494
1438 43.037036
1440 43.545498
1442 44.07158
1444 44.61851
1446 45.187889
1448 45.774998
1450 46.377898
1452 46.993547
1454 47.614907
1456 48.243348
1458 48.878756
1460 49.520939
1462 50.171618
1464 50.830935
1466 51.499483
1468 52.175454
1470 52.856165
1472 53.536242
1474 54.210154
1476 54.866406
1478 55.494578
1480 56.082954
1482 56.61259
1484 57.068775
1486 57.441141
1488 57.712914
1490 57.874405
1492 57.932047
1494 57.894128
1496 57.772092
1498 57.589353
1500 57.375955
1502 57.15983
1504 56.970628
1506 56.835076
1508 56.772553
1510 56.796896
1512 56.913431
1514 57.119241
1516 57.406771
1518 57.76191
1520 58.167593
1522 58.607238
1524 59.060745
1526 59.508809
1528 59.935983
1530 60.324558
1532 60.656281
1534 60.916407
1536 61.088402
1538 61.154501
1540 61.100097
1542 60.908885
1544 60.564911
1546 60.057243
1548 59.374966
1550 58.511945
1552 57.46802
1554 56.247219
1556 54.863322
1558 53.335642
1560 51.690464
1562 49.961587
1564 48.183545
1566 46.394161
1568 44.631012
1570 42.924411
1572 41.301342
1574 39.783735
1576 38.383294
1578 37.106821
1580 35.957708
1582 34.933
1584 34.028207
1586 33.237787
1588 32.553153
1590 31.967288
1592 31.473367
1594 31.060494
1596 30.720843
1598 30.44968
1600 30.239552
1602 30.084559
1604 29.983882
1606 29.936318
1608 29.942026
1610 30.00475
1612 30.126769
1614 30.311591
1616 30.564401
1618 30.885513
1620 31.275547
1622 31.736106
1624 32.262044
1626 32.846117
1628 33.482923
1630 34.162162
1632 34.870883
1634 35.601573
1636 36.347393
1638 37.100751
1640 37.860615
1642 38.629036
1644 39.408617
1646 40.205204
1648 41.023094
1650 41.865436
1652 42.732965
1654 43.620357
1656 44.520846
1658 45.42395
1660 46.315105
1662 47.180691
1664 48.006328
1666 48.779273
1668 49.490615
1670 50.132912
1672 50.703152
1674 51.20144
1676 51.628514
1678 51.989011
1680 52.289012
1682 52.533174
1684 52.728126
1686 52.881508
1688 52.998819
1690 53.086756
1692 53.15342
1694 53.204483
1696 53.24669
1698 53.290014
1700 53.342652
1702 53.409454
1704 53.498931
1706 53.622523
1708 53.786711
1710 53.993727
1712 54.245787
1714 54.544102
1716 54.882686
1718 55.250945
1720 55.636827
1722 56.025645
1724 56.397326
1726 56.731658
1728 57.012658
1730 57.225935
1732 57.357927
1734 57.400534
1736 57.352441
1738 57.215025
1740 56.991832
1742 56.691086
1744 56.32347
1746 55.897391
1748 55.421221
1750 54.903162
1752 54.348328
1754 53.760221
1756 53.141614
1758 52.491927
1760 51.810343
1762 51.096709
1764 50.348817
1766 49.565953
1768 48.748684
1770 47.898185
1772 47.019089
1774 46.117434
1776 45.202004
1778 44.283368
1780 43.373866
1782 42.486236
1784 41.6335
1786 40.827144
1788 40.077633
1790 39.393616
1792 38.780064
1794 38.241545
1796 37.780715
1798 37.396539
1800 37.087785
1802 36.852736
1804 36.686099
1806 36.581879
1808 36.53515
1810 36.53835
1812 36.581902
1814 36.658812
1816 36.76399
1818 36.890691
1820 37.034068
1822 37.193568
1824 37.369851
1826 37.563931
1828 37.779489
1830 38.022091
1832 38.295995
1834 38.605728
1836 38.956474
1838 39.351303
1840 39.792236
1842 40.282286
1844 40.822934
1846 41.413884
1848 42.055973
1850 42.749666
1852 43.492746
1854 44.283091
1856 45.117696
1858 45.989155
1860 46.888389
1862 47.804566
1864 48.721347
1866 49.619995
1868 50.48114
1870 51.281529
1872 51.997258
1874 52.607826
1876 53.093658
1878 53.43684
1880 53.627288
1882 53.661913
1884 53.541548
1886 53.275253
1888 52.878915
1890 52.373079
1892 51.783746
1894 51.13935
1896 50.469423
1898 49.803271
1900 49.167537
1902 48.586023
1904 48.077504
1906 47.654719
1908 47.32623
1910 47.094774
1912 46.955679
1914 46.900474
1916 46.918389
1918 46.993544
1920 47.10542
1922 47.234005
1924 47.360911
1926 47.465963
1928 47.528291
1930 47.531056
1932 47.462473
1934 47.312304
1936 47.072249
1938 46.740228
1940 46.320496
1942 45.818964
1944 45.24427
1946 44.609731
1948 43.931103
1950 43.223689
1952 42.50384
1954 41.787865
1956 41.089173
1958 40.419538
1960 39.789065
1962 39.203664
1964 38.666938
1966 38.181644
1968 37.747461
1970 37.362487
1972 37.025463
1974 36.734056
1976 36.484662
1978 36.275298
1980 36.103994
1982 35.96761
1984 35.864267
1986 35.792105
1988 35.748956
1990 35.734629
1992 35.748857
1994 35.791808
1996 35.865746
1998 35.972446


==> data/SHEAR_E_ROM_0020_0020_0.dat <==
0 102.45011
2 103.85034
4 105.18533
6 106.44862
8 107.63659
10 108.74678
12 109.77943
14 110.72551
16 111.57771
18 112.31564
20 112.92336
22 113.37577
24 113.67803
26 113.8335
28 113.89313
30 113.92654
32 114.03576
34 114.3315
36 114.9308
38 115.91855
40 117.35131
42 119.23026
44 121.5111
46 124.104
48 126.89209
50 129.76349
52 132.6025
54 135.33722
56 137.91977
58 140.34018
60 142.61508
62 144.77256
64 146.84637
66 148.85466
68 150.80896
70 152.69588
72 154.49767
74 156.17642
76 157.69435
78 159.00012
80 160.04796
82 160.79225
84 161.19622
86 161.24214
88 160.91785
90 160.2459
92 159.25409
94 157.98098
96 156.46954
98 154.76315
100 152.89026
102 150.89297
104 148.78282
106 146.58864
108 144.30725
110 141.93859
112 139.47221
114 136.91301
116 134.29545
118 131.68127
120 129.18356
122 126.91567
124 124.99879
126 123.50674
128 122.46639
130 121.83811
132 121.54879
134 121.49289
136 121.57722
138 121.7192
140 121.86498
142 121.98041
144 122.04814
146 122.06502
148 122.03367
150 121.97095
152 121.8999
154 121.8428
156 121.81703
158 121.82505
160 121.8514
162 121.87928
164 121.88787
166 121.87298
168 121.85362
170 121.86959
172 121.98483
174 122.27836
176 122.82419
178 123.68513
180 124.89872
182 126.45857
184 128.32959
186 130.43177
188 132.66219
190 134.89643
192 137.01174
194 138.90701
196 140.49472
198 141.7375
200 142.59759
202 143.09078
204 143.22723
206 143.05037
208 142.60037
210 141.94403
212 141.12617
214 140.21623
216 139.25435
218 138.27785
220 137.32469
222 136.41843
224 135.61682
226 134.9337
228 134.43143
230 134.11787
232 134.007
234 134.07094
236 134.29094
238 134.6178
240 135.04689
242 135.55612
244 136.17364
246 136.90616
248 137.79357
250 138.85587
252 140.11503
254 141.59143
256 143.30515
258 145.27508
260 147.49623
262 149.98451
264 152.71023
266 155.69089
268 158.91687
270 162.43144
272 166.26636
274 170.47126
276 175.08392
278 180.10757
280 185.54759
282 191.35505
284 197.49558
286 203.90313
288 210.51018
290 217.25816
292 224.08591
294 230.95224
296 237.82909
298 244.70203
300 251.56558
302 258.4146
304 265.24014
306 272.0086
308 278.69028
310 285.21973
312 291.55524
314 297.62687
316 303.40706
318 308.85534
320 313.96927
322 318.74349
324 323.17808
326 327.27382
328 331.008
330 334.3646
332 337.31745
334 339.85913
336 342.01544
338 343.84096
340 345.45519
342 346.99232
344 348.6424
346 350.58079
348 352.96349
350 355.91007
352 359.48204
354 363.6699
356 368.43517
358 373.67607
360 379.26676
362 385.06691
364 390.8965
366 396.61255
368 402.02297
370 406.97338
372 411.2905
374 414.85518
376 417.58228
378 419.44821
380 420.46277
382 420.67564
384 420.1482
386 418.9507
388 417.15253
390 414.85373
392 412.13645
394 409.06008
396 405.69742
398 402.0512
400 398.20826
402 394.21092
404 390.18526
406 386.22557
408 382.45962
410 378.9783
412 375.89179
414 373.27002
416 371.20948
418 369.70704
420 368.79013
422 368.35942
424 368.34402
426 368.64377
428 369.24314
430 370.1847
432 371.60384
434 373.69801
436 376.71144
438 380.7952
440 385.96498
442 391.99329
444 398.47763
446 404.8869
448 410.81363
450 415.92824
452 420.11539
454 423.26874
456 425.22187
458 425.85362
460 424.99861
462 422.81446
464 419.62909
466 416.08015
468 412.70453
470 410.05313
472 408.23319
474 407.00852
476 405.87687
478 404.32101
480 402.0039
482 399.01009
484 395.69648
486 392.70414
488 390.55675
490 389.62441
492 389.92491
494 391.25706
496 393.24767
498 395.5697
500 397.90931
502 400.15061
504 402.21207
506 404.11435
508 405.89052
510 407.5756
512 409.18352
514 410.74087
516 412.21299
518 413.63792
520 414.97395
522 416.24618
524 417.39522
526 418.45166
528 419.34332
530 420.16203
532 420.90729
534 421.72331
536 422.6721
538 423.76902
540 424.95509
542 426.09596
544 427.06986
546 427.8779
548 428.61016
550 429.54023
552 430.88848
554 432.92218
556 435.74194
558 439.34366
560 443.71167
562 448.79693
564 454.65396
566 461.33759
568 468.93122
570 477.38742
572 486.56972
574 496.12825
576 505.68134
578 514.84736
580 523.24073
582 530.81836
584 537.62395
586 543.91965
588 550.02694
590 556.28486
592 563.07093
594 570.51193
596 578.86358
598 588.09353
600 598.16471
602 608.87686
604 619.96724
606 631.27934
608 642.61373
610 654.1972
612 666.23637
614 679.25812
616 693.66467
618 709.67642
620 727.30741
622 746.26306
624 766.10186
626 786.43719
628 806.77022
630 826.876
632 846.47761
634 865.43964
636 883.8016
638 901.49627
640 918.64601
642 935.23288
644 951.22777
646 966.57763
648 981.17061
650 994.9147
652 1007.7083
654 1019.3183
656 1029.8127
658 1039.4088
660 1048.3721
662 1057.314
664 1066.5438
666 1076.2058
668 1086.3176
670 1096.8477
672 1107.6924
674 1118.5216
676 1128.9281
678 1138.6899
680 1147.7279
682 1156.7605
684 1166.3687
686 1177.3253
688 1189.8119
690 1203.6943
692 1218.4992
694 1233.5397
696 1248.1632
698 1261.8905
700 1274.2849
702 1285.481
704 1295.6407
706 1305.4512
708 1315.1827
710 1325.1554
712 1334.8673
714 1343.4993
716 1350.3926
718 1355.2883
720 1358.8559
722 1361.8399
724 1364.4633
726 1366.3478
728 1366.7398
730 1365.0457
732 1361.1223
734 1355.4038
736 1348.3567
738 1340.0958
740 1330.1683
742 1317.7321
744 1301.6616
746 1281.7684
748 1258.7173
750 1234.8995
752 1213.4128
754 1197.09
756 1187.1392
758 1182.6782
760 1181.2848
762 1180.4389
764 1178.4687
766 1174.9238
768 1170.3656
770 1165.5454
772 1160.7034
774 1155.7162
776 1149.9497
778 1142.83
780 1134.6277
782 1126.1634
784 1118.9533
786 1114.103
788 1111.7898
790 1111.836
792 1114.2611
794 1119.6615
796 1128.6308
798 1140.746
800 1154.1263
802 1166.0873
804 1174.5834
806 1178.938
808 1180.1628
810 1179.7533
812 1178.6673
814 1177.0984
816 1173.969
818 1168.7431
820 1161.2819
822 1153.5716
824 1148.5945
826 1149.827
828 1159.3827
830 1176.9901
832 1200.7039
834 1227.8087
836 1256.0194
838 1284.412
840 1312.7853
842 1341.0259
844 1368.5911
846 1394.3956
848 1417.0503
850 1435.2477
852 1448.3726
854 1456.6395
856 1461.2986
858 1464.2665
860 1467.3467
862 1471.3494
864 1475.7661
866 1479.4278
868 1480.9465
870 1480.5365
872 1478.9801
874 1477.9876
876 1479.0124
878 1482.4505
880 1487.4076
882 1491.6505
884 1492.1625
886 1486.252
888 1471.9707
890 1449.7026
892 1421.889
894 1393.092
896 1368.3806
898 1351.1477
900 1341.4994
902 1335.8826
904 1329.9365
906 1320.8248
908 1309.1681
910 1298.3474
912 1292.1571
914 1291.8531
916 1296.2971
918 1302.4548
920 1307.6264
922 1310.8939
924 1311.7434
926 1310.1309
928 1304.9998
930 1295.128
932 1280.1875
934 1261.4176
936 1241.6617
938 1223.7334
940 1210.1347
942 1200.9889
944 1194.9129
946 1188.9276
948 1179.9721
950 1165.9731
952 1146.8309
954 1124.0709
956 1101.3407
958 1082.0698
960 1069.0128
962 1062.858
964 1062.3399
966 1064.9927
968 1068.3869
970 1070.7487
972 1071.2022
974 1069.8092
976 1066.5729
978 1061.8773
980 1055.6756
982 1048.1776
984 1039.3205
986 1029.4675
988 1018.8352
990 1007.7562
992 996.7156
994 986.34045
996 977.02068
998 969.381
1000 963.48072
1002 959.58411
1004 957.53337
1006 957.5054
1008 959.21785
1010 962.79982
1012 967.78908
1014 974.00664
1016 981.04489
1018 988.96238
1020 997.92065
1022 1008.1886
1024 1019.9655
1026 1033.0456
1028 1046.5109
1030 1059.3485
1032 1070.0724
1034 1077.5559
1036 1080.842
1038 1079.8962
1040 1075.0758
1042 1067.2703
1044 1057.533
1046 1046.8188
1048 1035.7484
1050 1024.8446
1052 1014.0018
1054 1003.0242
1056 991.50042
1058 979.46321
1060 967.36671
1062 956.02684
1064 946.69821
1066 940.33908
1068 937.70019
1070 939.05712
1072 944.33327
1074 953.39551
1076 965.85561
1078 981.61442
1080 1000.2307
1082 1021.5501
1084 1044.9141
1086 1069.8648
1088 1095.3742
1090 1120.7539
1092 1144.8132
1094 1167.1611
1096 1187.1705
1098 1205.0046
1100 1221.2472
1102 1236.4304
1104 1251.4029
1106 1266.441
1108 1281.5505
1110 1296.3417
1112 1310.28
1114 1322.8423
1116 1333.6473
1118 1342.5171
1120 1349.2358
1122 1353.9289
1124 1356.7998
1126 1358.2437
1128 1359.0607
1130 1360.0007
1132 1361.9461
1134 1365.7472
1136 1371.8737
1138 1381.1029
1140 1393.6986
1142 1409.7909
1144 1429.2064
1146 1451.2923
1148 1474.9636
1150 1498.5656
1152 1520.6396
1154 1539.6602
1156 1555.2974
1158 1567.9856
1160 1579.7879
1162 1593.0272
1164 1610.8173
1166 1634.5324
1168 1664.8027
1170 1699.9432
1172 1737.8931
1174 1776.097
1176 1812.647
1178 1846.5924
1180 1877.8061
1182 1906.8186
1184 1933.9263
1186 1959.3995
1188 1982.5615
1190 2002.7564
1192 2018.6105
1194 2029.1112
1196 2033.5249
1198 2031.788
1200 2025.0458
1202 2015.0788
1204 2004.5194
1206 1995.6996
1208 1990.3887
1210 1989.5777
1212 1993.3561
1214 2001.8112
1216 2014.3516
1218 2029.6708
1220 2046.1181
1222 2062.0389
1224 2076.1049
1226 2088.9136
1228 2101.7488
1230 2115.8307
1232 2131.5535
1234 2148.4346
1236 2165.7664
1238 2183.2677
1240 2201.7019
1242 2222.2644
1244 2245.9571
1246 2274.4634
1248 2308.5235
1250 2348.2029
1252 2392.3129
1254 2438.7892
1256 2485.2938
1258 2529.9116
1260 2571.2776
1262 2608.9391
1264 2641.7913
1266 2669.8333
1268 2693.1184
1270 2712.2258
1272 2727.9016
1274 2740.3064
1276 2748.8892
1278 2753.1671
1280 2752.2198
1282 2746.0208
1284 2735.6292
1286 2722.2522
1288 2707.0055
1290 2690.5322
1292 2672.6547
1294 2652.9816
1296 2633.3976
1298 2617.2883
1300 2608.6815
1302 2610.2332
1304 2621.3177
1306 2639.0214
1308 2660.1666
1310 2682.875
1312 2706.6173
1314 2731.0309
1316 2754.2727
1318 2774.0296
1320 2787.0281
1322 2791.7035
1324 2787.3985
1326 2776.8188
1328 2762.9566
1330 2749.157
1332 2738.1733
1334 2732.5722
1336 2734.8206
1338 2747.9572
1340 2774.474
1342 2816.0636
1344 2872.7434
1346 2941.7523
1348 3018.9893
1350 3098.2985
1352 3174.568
1354 3243.3543
1356 3300.8542
1358 3344.3881
1360 3372.0239
1362 3382.9678
1364 3377.605
1366 3356.3243
1368 3319.2308
1370 3267.4663
1372 3204.8304
1374 3137.6385
1376 3071.9258
1378 3010.5225
1380 2952.7356
1382 2896.1715
1384 2840.3969
1386 2789.7007
1388 2751.9715
1390 2735.6961
1392 2746.5428
1394 2785.6832
1396 2850.608
1398 2935.959
1400 3035.1599
1402 3141.6268
1404 3249.433
1406 3353.1422
1408 3450.7459
1410 3541.4672
1412 3625.0398
1414 3702.9211
1416 3776.3058
1418 3845.7827
1420 3910.7722
1422 3970.7321
1424 4026.034
1426 4079.4466
1428 4134.7553
1430 4194.1723
1432 4256.4378
1434 4316.94
1436 4369.382
1438 4409.4231
1440 4436.6074
1442 4452.839
1444 4464.5476
1446 4476.8374
1448 4495.2371
1450 4519.7461
1452 4546.2617
1454 4570.9752
1456 4591.6163
1458 4605.4262
1460 4606.8961
1462 4589.3477
1464 4549.4207
1466 4489.6964
1468 4417.5706
1470 4342.6974
1472 4274.7676
1474 4222.7763
1476 4194.2782
1478 4194.4284
1480 4225.2853
1482 4285.0802
1484 4367.9482
1486 4465.8291
1488 4569.0307
1490 4669.126
1492 4760.9013
1494 4843.0318
1496 4916.9075
1498 4984.3478
1500 5046.0424
1502 5100.7909
1504 5145.5598
1506 5177.3191
1508 5195.6898
1510 5203.6299
1512 5204.035
1514 5196.0885
1516 5176.4116
1518 5142.9509
1520 5098.5449
1522 5052.0583
1524 5014.3418
1526 4991.1302
1528 4981.1834
1530 4977.0789
1532 4971.5229
1534 4961.2824
1536 4948.2855
1538 4939.2282
1540 4942.7598
1542 4968.1274
1544 5021.5337
1546 5100.488
1548 5193.5142
1550 5287.3376
1552 5370.7103
1554 5437.6695
1556 5485.1235
1558 5510.6525
1560 5511.9054
1562 5491.9216
1564 5457.901
1566 5419.4762
1568 5382.8985
1570 5348.0311
1572 5310.0168
1574 5266.3638
1576 5221.2704
1578 5183.5864
1580 5162.6868
1582 5165.3817
1584 5193.3379
1586 5241.2306
1588 5297.6259
1590 5348.5452
1592 5380.6375
1594 5385.2564
1596 5360.4552
1598 5313.3538
1600 5259.5259
1602 5217.2105
1604 5201.238
1606 5221.3182
1608 5277.8339
1610 5363.8965
1612 5467.2101
1614 5572.7084
1616 5668.4576
1618 5751.295
1620 5822.9719
1622 5887.3422
1624 5945.1716
1626 5992.6379
1628 6024.0893
1630 6032.5099
1632 6016.4805
1634 5981.5744
1636 5940.1326
1638 5907.2298
1640 5895.4421
1642 5911.5912
1644 5955.0972
1646 6019.5313
1648 6093.3802
1650 6163.0626
1652 6216.0713
1654 6244.427
1656 6246.0517
1658 6222.6986
1660 6179.0318
1662 6121.6954
1664 6054.871
1666 5985.8723
1668 5916.0089
1670 5845.4751
1672 5771.3576
1674 5693.8232
1676 5621.6031
1678 5570.1526
1680 5551.5771
1682 5563.8655
1684 5589.9815
1686 5614.573
1688 5634.3939
1690 5659.733
1692 5700.6186
1694 5754.768
1696 5807.1255
1698 5843.9715
1700 5864.8156
1702 5885.0887
1704 5926.5693
1706 6006.8296
1708 6129.3194
1710 6285.1301
1712 6460.2479
1714 6642.0783
1716 6819.2166
1718 6981.9888
1720 7120.2768
1722 7224.9139
1724 7289.354
1726 7313.9439
1728 7308.6621
1730 7290.7628
1732 7274.9594
1734 7262.8548
1736 7243.096
1738 7202.3738
1740 7132.8232
1742 7031.2892
1744 6900.3911
1746 6748.231
1748 6587.6624
1750 6438.4568
1752 6323.19
1754 6262.8658
1756 6269.9757
1758 6345.3435
1760 6473.6675
1762 6633.6592
1764 6810.7263
1766 6997.327
1768 7186.9962
1770 7368.2696
1772 7525.2381
1774 7639.4683
1776 7698.9881
1778 7698.3767
1780 7645.564
1782 7564.0608
1784 7487.4196
1786 7442.3258
1788 7433.7197
1790 7448.1067
1792 7469.945
1794 7491.6077
1796 7510.1157
1798 7520.5773
1800 7523.1138
1802 7532.191
1804 7565.1221
1806 7618.1327
1808 7667.7437
1810 7699.5163
1812 7721.5253
1814 7750.1193
1816 7790.0106
1818 7831.5846
1820 7863.8995
1822 7886.8352
1824 7911.656
1826 7956.1031
1828 8034.8901
1830 8148.2273
1832 8276.6279
1834 8389.4887
1836 8462.5032
1838 8493.805
1840 8495.1154
1842 8481.0587
1844 8459.0155
1846 8432.1722
1848 8400.8149
1850 8365.8591
1852 8329.4039
1854 8295.7196
1856 8269.2007
1858 8256.097
1860 8258.8667
1862 8271.7371
1864 8281.2986
1866 8272.265
1868 8237.6052
1870 8188.3168
1872 8152.5679
1874 8159.4653
1876 8226.6874
1878 8357.2916
1880 8544.4085
1882 8776.3552
1884 9035.752
1886 9293.4842
1888 9505.7809
1890 9626.7357
1892 9636.1778
1894 9554.4392
1896 9422.2771
1898 9276.1761
1900 9142.2136
1902 9033.3334
1904 8950.1157
1906 8890.52
1908 8854.8328
1910 8841.1145
1912 8838.1436
1914 8827.3644
1916 8791.1223
1918 8720.6016
1920 8620.2385
1922 8507.0118
1924 8405.2076
1926 8337.7283
1928 8316.7059
1930 8338.0226
1932 8383.2844
1934 8427.8368
1936 8451.7915
1938 8448.7649
1940 8426.7695
1942 8405.4489
1944 8404.0822
1946 8434.781
1948 8496.7556
1950 8572.9585
1952 8633.9471
1954 8650.751
1956 8613.2234
1958 8553.8784
1960 8527.0104
1962 8563.3557
1964 8638.4332
1966 8714.1944
1968 8773.3193
1970 8809.252
1972 8825.3898
1974 8834.9374
1976 8852.4314
1978 8884.8098
1980 8933.0179
1982 9000.2158
1984 9089.705
1986 9189.3886
1988 9271.1965
1990 9316.251
1992 9329.7503
1994 9329.708
1996 9330.4248
1998 9335.5697


==> data/SHEAR_E_ROM_0021_0040_1.dat <==
0 104.09754
2 105.32082
4 106.49542
6 107.61216
8 108.66539
10 109.63428
12 110.49799
14 111.21563
16 111.74787
18 112.04297
20 112.07424
22 111.81999
24 111.30419
26 110.57765
28 109.73946
30 108.91566
32 108.25227
34 107.89741
36 107.96136
38 108.52759
40 109.6018
42 111.14208
44 113.04309
46 115.17762
48 117.40598
50 119.60633
52 121.68878
54 123.59755
56 125.30953
58 126.82028
60 128.12515
62 129.22908
64 130.12251
66 130.80611
68 131.27847
70 131.54341
72 131.60618
74 131.47453
76 131.14721
78 130.62339
80 129.89875
82 128.97183
84 127.84875
86 126.54256
88 125.07261
90 123.4637
92 121.74044
94 119.9231
96 118.03247
98 116.08291
100 114.08768
102 112.06207
104 110.01548
106 107.96035
108 105.902
110 103.83913
112 101.77058
114 99.688686
116 97.597805
118 95.509419
120 93.452284
122 91.468854
124 89.604356
126 87.89356
128 86.352778
130 84.967388
132 83.697764
134 82.489258
136 81.28221
138 80.029504
140 78.702942
142 77.291246
144 75.808669
146 74.274571
148 72.72011
150 71.166827
152 69.637632
154 68.144237
156 66.691449
158 65.288087
160 63.938726
162 62.660713
164 61.461178
166 60.368548
168 59.391706
170 58.551138
172 57.842927
174 57.273762
176 56.826927
178 56.501191
180 56.287555
182 56.186173
184 56.202011
186 56.341816
188 56.610923
190 57.010854
192 57.534861
194 58.172538
196 58.911909
198 59.744657
200 60.670036
202 61.691444
204 62.817343
206 64.051349
208 65.390156
210 66.822069
212 68.328149
214 69.887237
216 71.479713
218 73.08597
220 74.684964
222 76.267305
224 77.823183
226 79.357989
228 80.886996
230 82.438129
232 84.038965
234 85.731188
236 87.536599
238 89.48519
240 91.583837
242 93.833649
244 96.220103
246 98.719471
248 101.30213
250 103.9369
252 106.59299
254 109.24024
256 111.83977
258 114.35467
260 116.74512
262 118.97841
264 121.04118
266 122.94563
268 124.72045
270 126.40735
272 128.04174
274 129.64013
276 131.18507
278 132.6267
280 133.87686
282 134.82192
284 135.34395
286 135.33693
288 134.7299
290 133.51368
292 131.73015
294 129.48237
296 126.89911
298 124.12571
300 121.29466
302 118.5095
304 115.84599
306 113.34367
308 111.01817
310 108.86719
312 106.87011
314 104.99214
316 103.18219
318 101.37123
320 99.483985
322 97.456561
324 95.241932
326 92.836753
328 90.267572
330 87.5884
332 84.867016
334 82.158434
336 79.514244
338 76.961106
340 74.528654
342 72.237772
344 70.125784
346 68.226577
348 66.564892
350 65.141594
352 63.923202
354 62.837474
356 61.787869
358 60.669667
360 59.39726
362 57.913128
364 56.202287
366 54.305671
368 52.308485
370 50.338386
372 48.54017
374 47.045419
376 45.949884
378 45.284507
380 45.026167
382 45.100089
384 45.416559
386 45.887424
388 46.443944
390 47.048758
392 47.6825
394 48.34834
396 49.049593
398 49.798174
400 50.598877
402 51.450665
404 52.347973
406 53.278806
408 54.211452
410 55.11564
412 55.938321
414 56.657154
416 57.256393
418 57.751249
420 58.183862
422 58.589876
424 59.015155
426 59.478674
428 59.981299
430 60.521551
432 61.088325
434 61.678387
436 62.29781
438 62.953088
440 63.655564
442 64.420689
444 65.246571
446 66.135244
448 67.074702
450 68.033067
452 68.991161
454 69.914213
456 70.778913
458 71.57249
460 72.278508
462 72.899407
464 73.424499
466 73.866277
468 74.238335
470 74.571669
472 74.904792
474 75.278497
476 75.719562
478 76.243989
480 76.84934
482 77.516053
484 78.228226
486 78.962743
488 79.713553
490 80.467144
492 81.207252
494 81.911553
496 82.542337
498 83.069041
500 83.465142
502 83.725509
504 83.866543
506 83.910695
508 83.886881
510 83.812825
512 83.697353
514 83.545307
516 83.366729
518 83.185797
520 83.037537
522 82.959917
524 82.984849
526 83.12819
528 83.389972
530 83.756616
532 84.20915
534 84.730253
536 85.289426
538 85.867605
540 86.421268
542 86.913739
544 87.303125
546 87.54999
548 87.648947
550 87.602104
552 87.449671
554 87.238444
556 87.018318
558 86.838273
560 86.718564
562 86.674936
564 86.688247
566 86.725147
568 86.718332
570 86.583807
572 86.221617
574 85.535628
576 84.472272
578 83.029104
580 81.280992
582 79.360493
584 77.418834
586 75.615464
588 74.05796
590 72.809978
592 71.883592
594 71.246673
596 70.858666
598 70.661079
600 70.598096
602 70.614299
604 70.623808
606 70.562916
608 70.355057
610 69.949017
612 69.339508
614 68.542833
616 67.64607
618 66.707137
620 65.813255
622 64.990955
624 64.247473
626 63.554567
628 62.87316
630 62.170321
632 61.431829
634 60.655455
636 59.886277
638 59.138985
640 58.46947
642 57.885638
644 57.404704
646 57.015957
648 56.723084
650 56.520406
652 56.397646
654 56.337977
656 56.310275
658 56.261224
660 56.149815
662 55.932492
664 55.595973
666 55.156903
668 54.651418
670 54.13449
672 53.664175
674 53.28442
676 53.040109
678 52.939085
680 52.998952
682 53.201536
684 53.534897
686 53.964252
688 54.47777
690 55.057909
692 55.707196
694 56.439125
696 57.269529
698 58.208058
700 59.248269
702 60.366852
704 61.527411
706 62.691843
708 63.826105
710 64.905704
712 65.915684
714 66.842284
716 67.689716
718 68.460451
720 69.175208
722 69.867204
724 70.573979
726 71.348639
728 72.231415
730 73.253057
732 74.427181
734 75.745239
736 77.182005
738 78.698885
740 80.251238
742 81.781265
744 83.232611
746 84.53729
748 85.64069
750 86.495506
752 87.086293
754 87.425782
756 87.580446
758 87.624723
760 87.660557
762 87.769208
764 88.012543
766 88.407851
768 88.929679
770 89.514994
772 90.066567
774 90.493942
776 90.714068
778 90.683781
780 90.411595
782 89.949838
784 89.394546
786 88.853607
788 88.427713
790 88.180357
792 88.139647
794 88.261714
796 88.490634
798 88.714802
800 88.840604
802 88.756681
804 88.403274
806 87.717673
808 86.691388
810 85.315112
812 83.622544
814 81.655183
816 79.483952
818 77.205383
820 74.927978
822 72.771103
824 70.830461
826 69.174277
828 67.820703
830 66.7394
832 65.875509
834 65.154191
836 64.51745
838 63.918236
840 63.331179
842 62.736705
844 62.107255
846 61.404596
848 60.575768
850 59.573317
852 58.363388
854 56.938789
856 55.316954
858 53.545341
860 51.690547
862 49.828936
864 48.052399
866 46.445335
868 45.082963
870 44.01595
872 43.252969
874 42.775349
876 42.521947
878 42.425017
880 42.401955
882 42.399725
884 42.368719
886 42.307535
888 42.218595
890 42.131299
892 42.073893
894 42.075421
896 42.162584
898 42.344751
900 42.633737
902 43.023785
904 43.503476
906 44.060945
908 44.677507
910 45.346241
912 46.057508
914 46.810131
916 47.603781
918 48.437317
920 49.315081
922 50.241944
924 51.22843
926 52.278619
928 53.405854
930 54.604949
932 55.882003
934 57.221114
936 58.61588
938 60.037015
940 61.467961
942 62.877823
944 64.235732
946 65.505476
948 66.652341
950 67.634639
952 68.411542
954 68.953831
956 69.246986
958 69.306843
960 69.178803
962 68.929331
964 68.643654
966 68.387223
968 68.205612
970 68.10131
972 68.042639
974 67.973077
976 67.824795
978 67.545097
980 67.090225
982 66.46195
984 65.667942
986 64.74772
988 63.739094
990 62.68232
992 61.615273
994 60.56507
996 59.556425
998 58.604713
1000 57.71848
1002 56.893465
1004 56.123647
1006 55.387432
1008 54.672949
1010 53.960978
1012 53.247356
1014 52.528894
1016 51.815168
1018 51.116873
1020 50.44514
1022 49.813915
1024 49.230008
1026 48.705405
1028 48.239465
1030 47.84161
1032 47.507284
1034 47.239696
1036 47.031971
1038 46.888534
1040 46.811025
1042 46.809154
1044 46.894476
1046 47.075581
1048 47.358587
1050 47.739457
1052 48.205188
1054 48.739565
1056 49.316378
1058 49.917287
1060 50.510399
1062 51.090552
1064 51.645803
1066 52.18988
1068 52.734186
1070 53.314573
1072 53.952662
1074 54.678037
1076 55.500687
1078 56.422896
1080 57.433693
1082 58.509396
1084 59.629048
1086 60.751555
1088 61.856727
1090 62.896108
1092 63.84199
1094 64.651508
1096 65.298036
1098 65.749775
1100 66.016634
1102 66.111171
1104 66.08469
1106 65.983994
1108 65.876167
1110 65.804442
1112 65.800662
1114 65.87035
1116 65.996624
1118 66.150665
1120 66.288292
1122 66.37924
1124 66.395724
1126 66.332812
1128 66.206361
1130 66.049368
1132 65.909823
1134 65.84251
1136 65.889378
1138 66.075425
1140 66.402252
1142 66.846477
1144 67.366603
1146 67.915757
1148 68.440789
1150 68.908915
1152 69.278141
1154 69.538521
1156 69.661833
1158 69.640503
1160 69.468912
1162 69.151559
1164 68.714206
1166 68.199452
1168 67.664438
1170 67.170875
1172 66.773553
1174 66.506056
1176 66.384435
1178 66.393944
1180 66.521402
1182 66.733596
1184 67.010205
1186 67.318951
1188 67.638666
1190 67.922971
1192 68.129795
1194 68.193272
1196 68.059929
1198 67.675512
1200 67.022869
1202 66.1088
1204 64.98551
1206 63.731281
1208 62.453403
1210 61.260575
1212 60.247491
1214 59.479186
1216 58.979774
1218 58.735279
1220 58.697861
1222 58.815211
1224 59.029438
1226 59.308092
1228 59.627046
1230 59.994604
1232 60.41293
1234 60.90138
1236 61.45478
1238 62.069584
1240 62.70787
1242 63.332054
1244 63.886758
1246 64.308726
1248 64.55551
1250 64.575729
1252 64.366411
1254 63.931065
1256 63.30949
1258 62.551015
1260 61.724988
1262 60.892103
1264 60.115086
1266 59.433546
1268 58.884398
1270 58.47868
1272 58.229292
1274 58.128617
1276 58.184703
1278 58.385212
1280 58.732477
1282 59.211191
1284 59.803417
1286 60.472435
1288 61.181845
1290 61.880644
1292 62.536383
1294 63.116594
1296 63.615654
1298 64.035807
1300 64.395959
1302 64.717868
1304 65.020967
1306 65.322388
1308 65.63182
1310 65.944304
1312 66.270002
1314 66.60085
1316 66.942051
1318 67.297545
1320 67.67666
1322 68.090552
1324 68.544278
1326 69.040245
1328 69.562425
1330 70.095878
1332 70.60933
1334 71.079114
1336 71.483913
1338 71.815359
1340 72.077395
1342 72.277817
1344 72.428593
1346 72.525808
1348 72.557559
1350 72.482652
1352 72.257831
1354 71.820612
1356 71.123685
1358 70.129179
1360 68.835081
1362 67.268052
1364 65.492337
1366 63.595901
1368 61.679673
1370 59.843114
1372 58.169724
1374 56.715106
1376 55.506045
1378 54.537615
1380 53.780326
1382 53.192165
1384 52.724566
1386 52.338289
1388 51.996953
1390 51.686073
1392 51.39376
1394 51.122705
1396 50.874653
1398 50.660979
1400 50.49223
1402 50.383932
1404 50.349121
1406 50.401621
1408 50.55171
1410 50.799486
1412 51.142798
1414 51.561446
1416 52.027723
1418 52.501337
1420 52.930168
1422 53.274739
1424 53.501294
1426 53.606767
1428 53.614147
1430 53.577612
1432 53.566933
1434 53.646597
1436 53.866909
1438 54.237159
1440 54.738242
1442 55.319404
1444 55.91447
1446 56.462712
1448 56.913703
1450 57.241038
1452 57.44219
1454 57.530978
1456 57.545277
1458 57.522263
1460 57.508959
1462 57.53227
1464 57.618018
1466 57.767874
1468 57.977549
1470 58.238921
1472 58.549735
1474 58.922469
1476 59.382104
1478 59.959706
1480 60.681034
1482 61.548873
1484 62.529061
1486 63.561894
1488 64.554191
1490 65.42887
1492 66.122445
1494 66.61544
1496 66.930357
1498 67.114948
1500 67.241262
1502 67.363584
1504 67.532451
1506 67.763828
1508 68.058358
1510 68.400524
1512 68.76976
1514 69.150668
1516 69.537987
1518 69.935215
1520 70.34694
1522 70.778611
1524 71.215111
1526 71.630015
1528 71.977227
1530 72.204875
1532 72.261512
1534 72.105455
1536 71.716881
1538 71.103023
1540 70.299641
1542 69.361881
1544 68.366732
1546 67.385666
1548 66.483425
1550 65.696867
1552 65.034714
1554 64.477883
1556 63.979189
1558 63.491982
1560 62.959661
1562 62.349961
1564 61.637566
1566 60.824414
1568 59.920149
1570 58.953109
1572 57.948868
1574 56.937708
1576 55.939785
1578 54.964299
1580 54.011324
1582 53.064621
1584 52.104218
1586 51.100372
1588 50.029204
1590 48.868277
1592 47.605823
1594 46.238707
1596 44.769032
1598 43.210744
1600 41.580818
1602 39.910782
1604 38.239264
1606 36.619398
1608 35.108604
1610 33.762459
1612 32.628221
1614 31.731192
1616 31.0765
1618 30.638327
1620 30.379163
1622 30.242508
1624 30.176253
1626 30.132617
1628 30.082102
1630 30.014674
1632 29.936183
1634 29.871893
1636 29.85099
1638 29.903939
1640 30.053044
1642 30.306372
1644 30.657016
1646 31.083732
1648 31.558657
1650 32.057705
1652 32.560848
1654 33.06555
1656 33.576551
1658 34.106409
1660 34.670386
1662 35.278916
1664 35.936482
1666 36.640808
1668 37.382456
1670 38.148611
1672 38.92571
1674 39.703751
1676 40.474173
1678 41.243615
1680 42.01556
1682 42.811642
1684 43.644569
1686 44.534231
1688 45.478134
1690 46.468817
1692 47.461692
1694 48.407339
1696 49.233699
1698 49.881176
1700 50.302212
1702 50.494058
1704 50.485365
1706 50.339099
1708 50.136605
1710 49.963159
1712 49.881759
1714 49.937569
1716 50.130787
1718 50.444996
1720 50.824141
1722 51.217152
1724 51.554391
1726 51.793827
1728 51.89272
1730 51.851027
1732 51.674501
1734 51.40353
1736 51.084228
1738 50.772342
1740 50.515072
1742 50.35197
1744 50.298446
1746 50.364073
1748 50.533901
1750 50.797791
1752 51.13892
1754 51.546465
1756 52.013463
1758 52.53516
1760 53.101849
1762 53.70757
1764 54.333111
1766 54.961572
1768 55.575673
1770 56.159502
1772 56.707686
1774 57.217894
1776 57.694145
1778 58.138988
1780 58.55969
1782 58.9608
1784 59.351903
1786 59.745114
1788 60.158265
1790 60.610387
1792 61.114345
1794 61.678924
1796 62.297939
1798 62.961337
1800 63.655309
1802 64.370302
1804 65.110957
1806 65.890173
1808 66.735744
1810 67.674766
1812 68.729462
1814 69.910957
1816 71.211773
1818 72.607292
1820 74.049933
1822 75.483366
1824 76.836184
1826 78.040815
1828 79.033905
1830 79.766865
1832 80.215544
1834 80.376238
1836 80.274547
1838 79.958557
1840 79.49382
1842 78.955174
1844 78.425282
1846 77.979718
1848 77.685395
1850 77.588235
1852 77.710932
1854 78.045528
1856 78.555022
1858 79.180306
1860 79.845805
1862 80.482089
1864 81.031126
1866 81.462436
1868 81.775773
1870 81.998845
1872 82.180474
1874 82.379153
1876 82.650151
1878 83.038571
1880 83.571127
1882 84.256109
1884 85.084067
1886 86.035279
1888 87.077146
1890 88.176563
1892 89.291562
1894 90.383934
1896 91.409882
1898 92.331805
1900 93.112801
1902 93.71753
1904 94.121102
1906 94.297148
1908 94.22789
1910 93.917638
1912 93.369561
1914 92.624282
1916 91.729334
1918 90.76787
1920 89.817304
1922 88.97542
1924 88.314971
1926 87.879444
1928 87.680641
1930 87.674802
1932 87.782353
1934 87.888864
1936 87.872856
1938 87.616835
1940 87.040169
1942 86.104049
1944 84.828073
1946 83.287164
1948 81.602392
1950 79.926178
1952 78.414875
1954 77.209554
1956 76.421217
1958 76.104362
1960 76.272819
1962 76.886331
1964 77.874663
1966 79.142004
1968 80.584841
1970 82.110892
1972 83.63277
1974 85.099665
1976 86.475119
1978 87.752328
1980 88.946275
1982 90.07687
1984 91.172935
1986 92.253625
1988 93.327053
1990 94.387081
1992 95.414934
1994 96.383776
1996 97.267913
1998 98.050796


==> data/SHEAR_E_ROM_Standard_0010.dat <==
0 90.766335
4 93.3099
8 95.64511
12 97.602231
16 99.006822
20 99.733064
24 99.84473
28 99.716922
32 100.00696
36 101.43213
40 104.36036
44 108.64918
48 113.63993
52 118.52922
56 122.78356
60 126.30825
64 129.34523
68 132.21372
72 135.06979
76 137.88126
80 140.48539
84 142.67989
88 144.26288
92 145.16529
96 145.45196
100 145.30469
104 144.88939
108 144.21365
112 143.09263
116 141.28125
120 138.6366
124 135.19722
128 131.20273
132 127.02263
136 123.09025
140 119.8256
144 117.55757
148 116.42225
152 116.28232
156 116.73184
160 117.2245
164 117.34189
168 117.02701
172 116.67758
176 117.0051
180 118.69908
184 122.08976
188 126.99782
192 132.78809
196 138.59021
200 143.58748
204 147.20702
208 149.2162
212 149.74833
216 149.19197
220 148.15847
224 147.34228
228 147.47955
232 149.13396
236 152.54189
240 157.46124
244 163.14375
248 168.58485
252 172.83383
256 175.35544
260 176.18428
264 175.79087
268 174.81365
272 173.77953
276 172.94286
280 172.27093
284 171.54791
288 170.55889
292 169.16011
296 167.44957
300 165.59033
304 163.76814
308 162.1078
312 160.68431
316 159.58126
320 158.88316
324 158.62077
328 158.76989
332 159.33202
336 160.36358
340 162.008
344 164.39316
348 167.52706
352 171.2205
356 175.10273
360 178.77653
364 181.9365
368 184.62877
372 187.24988
376 190.37815
380 194.56646
384 199.88503
388 205.80082
392 211.2468
396 214.91087
400 215.69716
404 213.06521
408 207.17753
412 198.94659
416 189.76076
420 181.29248
424 174.94867
428 171.61268
432 171.31122
436 173.23715
440 176.17144
444 178.89154
448 180.76534
452 181.86521
456 182.79177
460 184.3746
464 187.15005
468 191.40683
472 196.99601
476 203.55803
480 210.59123
484 217.56361
488 224.08317
492 230.00843
496 235.44539
500 240.64922
504 245.90781
508 251.45502
512 257.41632
516 263.81041
520 270.50593
524 277.15638
528 283.31699
532 288.4991
536 292.3968
540 294.98158
544 296.42958
548 297.08575
552 297.17213
556 296.92749
560 296.52813
564 296.26964
568 296.57643
572 297.86492
576 300.39701
580 304.24061
584 309.3741
588 315.63434
592 322.60131
596 329.52099
600 335.56584
604 340.26763
608 343.64355
612 345.8524
616 347.04104
620 347.56061
624 348.13276
628 349.5287
632 352.47046
636 356.87975
640 362.19199
644 368.04964
648 374.82109
652 383.65951
656 395.24279
660 409.28084
664 424.05918
668 437.26851
672 447.08464
676 452.71249
680 454.18577
684 452.28429
688 447.82703
692 441.8251
696 435.45607
700 429.68177
704 425.58447
708 423.81783
712 424.09847
716 424.78348
720 422.93481
724 415.53477
728 401.45335
732 382.58523
736 362.95092
740 346.56589
744 335.12024
748 328.33349
752 325.3046
756 325.42911
760 328.0791
764 331.90658
768 334.7865
772 335.66243
776 335.5023
780 336.1923
784 338.67919
788 342.56657
792 347.05302
796 351.75396
800 356.79521
804 361.96735
808 366.32658
812 368.93116
816 369.65087
820 369.35017
824 369.04933
828 369.3884
832 370.36937
836 371.83603
840 373.74205
844 376.01578
848 378.57106
852 381.27241
856 383.98552
860 386.30418
864 387.1021
868 384.73501
872 377.39731
876 364.28965
880 346.31856
884 325.91229
888 306.02041
892 289.0946
896 276.04064
900 266.56127
904 259.81682
908 255.09421
912 252.08778
916 250.72753
920 250.65328
924 251.31864
928 252.26097
932 253.25737
936 254.23912
940 254.90976
944 254.70913
948 253.28859
952 250.8922
956 248.23637
960 245.83402
964 243.2909
968 239.82379
972 235.25636
976 230.58922
980 227.70316
984 228.11337
988 232.30158
992 239.57021
996 248.72592
1000 258.92448
1004 269.83619
1008 281.40124
1012 293.40498
1016 305.39973
1020 316.76988
1024 327.11755
1028 336.17505
1032 343.8381
1036 350.20306
1040 355.53091
1044 360.19062
1048 364.35809
1052 367.70889
1056 369.39493
1060 368.55061
1064 364.73627
1068 358.14815
1072 349.55232
1076 339.94092
1080 330.4106
1084 322.0865
1088 316.02237
1092 313.03742
1096 313.39314
1100 316.41497
1104 320.55817
1108 323.84138
1112 324.80481
1116 323.4069
1120 321.31965
1124 321.13442
1128 324.99319
1132 333.51873
1136 345.68476
1140 359.56443
1144 373.22418
1148 385.34091
1152 395.44171
1156 403.77965
1160 411.12826
1164 418.46185
1168 426.71174
1172 436.62393
1176 448.64505
1180 462.78534
1184 478.44204
1188 494.36445
1192 508.87325
1196 520.48582
1200 528.58242
1204 533.47314
1208 536.0758
1212 537.192
1216 537.08187
1220 535.29204
1224 531.13939
1228 524.52477
1232 516.55241
1236 509.44535
1240 505.58604
1244 506.26826
1248 510.82829
1252 516.70275
1256 520.97575
1260 522.69436
1264 523.75647
1268 527.12289
1272 534.21734
1276 544.21259
1280 555.42305
1284 566.8439
1288 578.62943
1292 591.26471
1296 604.51819
1300 617.7567
1304 631.01118
1308 644.88874
1312 659.63228
1316 673.83626
1320 684.60058
1324 689.18594
1328 687.11378
1332 679.89051
1336 670.53537
1340 661.74851
1344 655.48313
1348 651.89435
1352 650.61334
1356 650.79874
1360 651.24722
1364 651.10638
1368 649.52977
1372 645.29715
1376 636.52053
1380 621.10409
1384 598.749
1388 572.34509
1392 546.49822
1396 524.94308
1400 509.45031
1404 500.83244
1408 500.12569
1412 508.04022
1416 522.90278
1420 540.28139
1424 556.66506
1428 572.61193
1432 590.51258
1436 609.81782
1440 626.58746
1444 638.23498
1448 646.0249
1452 655.06518
1456 669.4805
1460 689.88027
1464 713.33586
1468 736.51642
1472 758.09324
1476 778.56498
1480 798.47364
1484 816.87809
1488 832.44367
1492 844.49079
1496 852.62943
1500 855.76448
1504 851.12476
1508 836.99506
1512 816.33672
1516 796.08701
1520 782.40859
1524 776.45991
1528 775.05976
1532 774.29038
1536 771.81106
1540 767.29883
1544 760.97374
1548 753.43864
1552 745.96056
1556 740.16594
1560 738.20439
1564 743.07821
1568 758.0068
1572 783.80743
1576 816.23578
1580 847.7338
1584 872.6934
1588 891.81358
1592 911.13992
1596 935.77248
1600 964.50402
1604 990.83326
1608 1008.1788
1612 1013.9764
1616 1009.4247
1620 997.03831
1624 979.55812
1628 960.29327
1632 943.20959
1636 931.56518
1640 926.27921
1644 926.20157
1648 929.1187
1652 932.61282
1656 934.7618
1660 934.47507
1664 931.58099
1668 927.14997
1672 923.24756
1676 921.8191
1680 923.73317
1684 929.11109
1688 936.90987
1692 946.80097
1696 958.62806
1700 972.50905
1704 988.50494
1708 1006.4859
1712 1026.8818
1716 1050.4825
1720 1077.0814
1724 1104.7841
1728 1131.4849
1732 1155.7692
1736 1177.5285
1740 1196.3899
1744 1210.1286
1748 1215.7231
1752 1214.0267
1756 1212.2778
1760 1219.2177
1764 1238.6236
1768 1267.5199
1772 1299.9695
1776 1331.7451
1780 1362.3824
1784 1394.5027
1788 1431.5147
1792 1474.0831
1796 1520.9297
1800 1570.6935
1804 1622.7953
1808 1676.826
1812 1732.6314
1816 1790.3279
1820 1849.0021
1824 1904.7752
1828 1952.0842
1832 1986.2421
1836 2006.308
1840 2014.5804
1844 2014.6632
1848 2008.0496
1852 1993.7221
1856 1968.5069
1860 1929.7373
1864 1878.9166
1868 1822.213
1872 1766.881
1876 1714.6679
1880 1661.1881
1884 1601.5475
1888 1538.3806
1892 1479.4277
1896 1430.7792
1900 1394.8751
1904 1370.1799
1908 1353.8474
1912 1340.4226
1916 1325.3428
1920 1306.7378
1924 1285.6536
1928 1264.3556
1932 1243.6257
1936 1221.8441
1940 1197.4088
1944 1171.6665
1948 1148.1902
1952 1130.2123
1956 1118.5578
1960 1112.3559
1964 1110.4771
1968 1111.5131
1972 1115.6466
1976 1123.7155
1980 1136.055
1984 1152.8275
1988 1172.8969
1992 1192.1793
1996 1208.0336


==> data/SHEAR_E_ROM_Standard_0050.dat <==
0 112.84073
4 115.3031
8 117.37574
12 119.07839
16 120.45903
20 121.4195
24 121.59231
28 120.49177
32 118.33055
36 116.62976
40 116.55211
44 117.35311
48 118.14475
52 118.96627
56 119.69292
60 119.89721
64 118.90874
68 116.08884
72 111.95955
76 107.68027
80 103.75453
84 100.19571
88 97.054401
92 94.420508
96 92.252785
100 90.416372
104 88.854719
108 87.664432
112 86.992121
116 86.775925
120 86.771842
124 86.715841
128 86.505541
132 86.686612
136 87.90871
140 89.93722
144 92.186671
148 94.254193
152 95.965695
156 97.408064
160 98.615118
164 99.750371
168 101.00593
172 102.30991
176 103.61473
180 104.77187
184 105.50899
188 105.87976
192 106.0795
196 106.14586
200 106.16742
204 106.34413
208 106.80896
212 107.4798
216 108.17799
220 108.92338
224 109.75414
228 109.9503
232 108.26326
236 104.69074
240 100.93892
244 98.712664
248 98.455901
252 99.598086
256 101.0439
260 101.93804
264 102.5626
268 103.74183
272 105.84445
276 108.85085
280 112.57368
284 116.84792
288 121.62382
292 126.91218
296 132.76071
300 138.9188
304 144.39743
308 148.20871
312 150.93591
316 154.53989
320 160.02442
324 166.6998
328 173.62591
332 180.47076
336 187.40984
340 194.28883
344 200.43056
348 205.42988
352 208.72144
356 209.51722
360 207.98106
364 205.25252
368 202.65977
372 200.93767
376 200.91138
380 203.56834
384 208.46313
388 214.52546
392 220.76087
396 226.46744
400 230.81955
404 232.60955
408 232.35269
412 231.90298
416 231.97681
420 231.97211
424 231.56006
428 231.45278
432 232.80326
436 236.26411
440 241.69266
444 248.70965
448 257.6185
452 268.91289
456 282.23848
460 295.7414
464 307.29987
468 316.53466
472 322.65662
476 325.35065
480 327.74894
484 333.03765
488 342.63828
492 357.14528
496 377.74395
500 405.20455
504 438.92423
508 478.6544
512 522.63959
516 566.34732
520 606.00795
524 639.12998
528 663.61208
532 678.23961
536 684.01941
540 683.56957
544 679.3051
548 673.92543
552 672.54086
556 681.85683
560 701.87732
564 723.55493
568 739.10294
572 746.36142
576 747.96183
580 745.10258
584 733.60225
588 714.24818
592 692.15478
596 670.92351
600 653.48438
604 641.74367
608 634.3207
612 628.93789
616 623.13271
620 612.80836
624 602.21302
628 600.01126
632 606.28318
636 611.39422
640 607.13125
644 593.50858
648 575.86392
652 561.5758
656 557.1638
660 562.25122
664 577.3941
668 605.81887
672 643.3198
676 686.85772
680 736.92295
684 790.78717
688 836.54708
692 862.80673
696 881.47897
700 910.3541
704 946.32261
708 987.49286
712 1039.0256
716 1094.9374
720 1142.0981
724 1170.5235
728 1173.9378
732 1171.0205
736 1189.0156
740 1225.4413
744 1270.8297
748 1322.234
752 1378.9531
756 1438.8537
760 1495.7815
764 1552.4535
768 1616.7629
772 1678.3623
776 1721.5168
780 1747.6824
784 1752.7937
788 1737.4998
792 1730.3338
796 1738.3119
800 1750.8161
804 1749.6321
808 1728.4082
812 1698.3757
816 1676.0128
820 1687.9276
824 1716.6433
828 1731.9467
832 1735.2437
836 1734.5476
840 1729.6024
844 1725.9006
848 1744.6753
852 1792.8821
856 1861.9886
860 1934.6362
864 1990.2709
868 2018.5755
872 2026.383
876 2035.4902
880 2066.5547
884 2113.8604
888 2183.8818
892 2261.7901
896 2299.5528
900 2281.9796
904 2240.9018
908 2223.6961
912 2252.5056
916 2347.9495
920 2454.7999
924 2507.231
928 2498.4755
932 2469.5981
936 2458.7452
940 2469.906
944 2507.7876
948 2593.5682
952 2733.6555
956 2892.3705
960 3010.3788
964 3081.6901
968 3115.5431
972 3120.8583
976 3103.8439
980 3038.5409
984 2972.4639
988 3003.7137
992 3104.2516
996 3173.9262
1000 3193.7907
1004 3225.7082
1008 3286.1524
1012 3314.4494
1016 3307.5916
1020 3331.931
1024 3433.447
1028 3556.5897
1032 3652.2556
1036 3715.2758
1040 3793.889
1044 3794.6907
1048 3707.9868
1052 3712.3604
1056 3868.382
1060 3991.693
1064 3971.0266
1068 3948.5937
1072 4060.9215
1076 4203.472
1080 4295.0227
1084 4344.448
1088 4324.4867
1092 4296.9429
1096 4328.9191
1100 4448.6012
1104 4572.913
1108 4670.6539
1112 4849.7058
1116 5060.7603
1120 5124.9475
1124 5039.3285
1128 4952.5546
1132 4961.4523
1136 5052.7231
1140 5233.437
1144 5465.3641
1148 5659.9279
1152 5671.6435
1156 5495.0562
1160 5350.1797
1164 5347.4823
1168 5431.6409
1172 5543.1207
1176 5613.476
1180 5662.6382
1184 5704.6673
1188 5742.8648
1192 5700.6987
1196 5613.9822
1200 5509.9749
1204 5395.5382
1208 5367.2111
1212 5403.6469
1216 5430.9873
1220 5470.6653
1224 5492.3532
1228 5443.3701
1232 5346.2577
1236 5312.161
1240 5347.3324
1244 5382.3682
1248 5341.9972
1252 5346.7541
1256 5448.047
1260 5589.1817
1264 5774.5207
1268 5958.9385
1272 6088.1288
1276 6147.0034
1280 6131.9474
1284 6099.8644
1288 6071.337
1292 6013.701
1296 5897.1015
1300 5731.9139
1304 5671.1741
1308 5739.7646
1312 5919.5918
1316 6187.2372
1320 6463.4545
1324 6678.0505
1328 6686.9438
1332 6632.324
1336 6695.1062
1340 6727.8459
1344 6870.6276
1348 7082.8713
1352 7112.0494
1356 6882.9202
1360 6519.9419
1364 6227.2471
1368 6097.2735
1372 6134.2767
1376 6133.5529
1380 6129.2484
1384 6112.0518
1388 6103.8068
1392 6179.561
1396 6225.1242
1400 6223.9657
1404 6251.0451
1408 6217.2779
1412 6083.5415
1416 5926.9953
1420 5862.5524
1424 5884.3903
1428 6019.0919
1432 6113.0483
1436 6055.2223
1440 6033.7388
1444 6099.2383
1448 6137.4815
1452 6074.8592
1456 5984.7568
1460 5889.6259
1464 5849.1978
1468 5888.0311
1472 5916.9831
1476 5905.1502
1480 5900.0988
1484 5954.7031
1488 6100.5858
1492 6310.4046
1496 6425.4511
1500 6508.0369
1504 6408.3113
1508 6275.6158
1512 6245.1091
1516 6335.7123
1520 6427.5237
1524 6362.5785
1528 6110.8988
1532 5937.4728
1536 5894.6952
1540 5902.5
1544 5887.5337
1548 5837.7156
1552 5863.1312
1556 5998.373
1560 6194.841
1564 6307.7945
1568 6199.7605
1572 5978.6348
1576 5833.6019
1580 5869.7138
1584 5959.2502
1588 5948.7107
1592 5868.9437
1596 5973.1667
1600 6210.2085
1604 6389.1437
1608 6392.4986
1612 6218.1837
1616 6142.8023
1620 6190.5659
1624 6275.0995
1628 6281.6096
1632 6159.3054
1636 6070.0392
1640 6119.7124
1644 6243.8527
1648 6379.6484
1652 6509.6112
1656 6630.2146
1660 6718.6281
1664 6641.5784
1668 6407.228
1672 6264.1136
1676 6309.0287
1680 6455.6713
1684 6651.1129
1688 6872.9353
1692 6981.0601
1696 6911.8614
1700 6788.1039
1704 6659.4727
1708 6443.3701
1712 6172.767
1716 5956.9177
1720 5711.2816
1724 5529.6751
1728 5368.5786
1732 5257.4594
1736 5243.7518
1740 5344.2407
1744 5355.4599
1748 5274.2473
1752 5246.6059
1756 5293.8001
1760 5436.7637
1764 5554.6055
1768 5638.8029
1772 5695.8354
1776 5669.5579
1780 5665.6184
1784 5638.7242
1788 5535.752
1792 5583.1187
1796 5741.0289
1800 5921.1675
1804 6010.7427
1808 5920.8908
1812 5868.3486
1816 5974.814
1820 6038.356
1824 6004.7501
1828 5926.5038
1832 5990.7016
1836 6078.8626
1840 6103.1909
1844 6079.6329
1848 5994.8434
1852 5945.1274
1856 5953.1993
1860 6016.753
1864 6056.5441
1868 6074.1816
1872 6093.0257
1876 6059.7577
1880 5898.3347
1884 5647.6502
1888 5462.3333
1892 5455.7932
1896 5516.2942
1900 5459.5078
1904 5274.4308
1908 5003.9633
1912 4712.5022
1916 4555.7127
1920 4613.4115
1924 4720.4606
1928 4666.174
1932 4538.2689
1936 4516.9271
1940 4661.0456
1944 4877.74
1948 5091.5849
1952 5277.863
1956 5377.8883
1960 5335.0301
1964 5141.65
1968 4989.0001
1972 5000.1401
1976 5075.7365
1980 5155.9062
1984 5226.2465
1988 5254.8461
1992 5351.7132
1996 5551.9892


==> data/SHEAR_E_ROM_Standard_0100.dat <==
0 117.42549
4 120.05265
8 122.45907
12 124.63513
16 126.50819
20 127.92393
24 128.89463
28 129.25037
32 128.14731
36 125.92467
40 125.31476
44 126.11676
48 127.17318
52 128.62352
56 129.7143
60 129.75614
64 129.29359
68 129.10039
72 128.61893
76 126.97511
80 124.38679
84 121.55665
88 118.37881
92 114.76613
96 110.93903
100 107.00556
104 103.07547
108 99.277439
112 95.613938
116 92.212401
120 89.439841
124 87.871073
128 88.210653
132 90.436249
136 94.27805
140 99.485441
144 105.33717
148 110.59401
152 114.22746
156 116.20833
160 116.46072
164 115.89326
168 115.54942
172 115.26173
176 116.8395
180 121.21935
184 126.97377
188 132.87365
192 138.79872
196 144.86947
200 151.12421
204 157.60532
208 164.5663
212 172.58262
216 180.99175
220 188.1348
224 191.75546
228 190.1205
232 183.63529
236 175.55976
240 169.37471
244 165.68999
248 163.46786
252 162.86019
256 163.73257
260 165.69319
264 168.20129
268 169.36499
272 167.81187
276 166.49653
280 167.03496
284 169.02052
288 171.4603
292 175.47148
296 182.1983
300 190.97106
304 200.029
308 208.69665
312 216.49879
316 220.77815
320 220.71191
324 219.99087
328 220.97409
332 224.46417
336 230.05969
340 236.02701
344 242.41988
348 253.03396
352 264.40099
356 273.77137
360 279.39068
364 281.82916
368 281.40151
372 278.4227
376 275.06349
380 274.42271
384 277.52069
388 281.40134
392 284.03771
396 285.87172
400 286.9668
404 287.66801
408 288.52772
412 290.23414
416 292.14156
420 293.02762
424 294.3421
428 297.58333
432 301.96482
436 306.96238
440 311.92464
444 317.99543
448 325.12105
452 330.31249
456 330.96035
460 331.12742
464 331.89791
468 333.25607
472 338.82182
476 347.24027
480 356.75311
484 366.22708
488 373.13102
492 380.65313
496 391.43657
500 401.61422
504 407.54035
508 411.41614
512 416.06252
516 421.63519
520 428.50513
524 434.6993
528 436.81733
532 433.69543
536 427.29888
540 420.25304
544 415.226
548 413.22621
552 415.64044
556 424.22741
560 436.4572
564 447.04152
568 450.19834
572 450.97522
576 454.56147
580 461.04934
584 468.31607
588 475.79332
592 483.94726
596 492.88962
600 503.59753
604 513.83867
608 526.74864
612 545.19669
616 564.3011
620 576.87216
624 577.12361
628 571.27622
632 570.1168
636 574.34185
640 580.71983
644 587.55029
648 598.3919
652 612.30377
656 627.79864
660 643.44798
664 658.22623
668 668.53666
672 674.35699
676 679.99989
680 680.30151
684 674.05021
688 662.55388
692 668.4461
696 681.29586
700 700.01999
704 723.08645
708 744.78766
712 765.49818
716 786.79709
720 805.64869
724 812.24158
728 812.4192
732 810.57255
736 801.53631
740 787.79329
744 772.79133
748 754.7818
752 735.96427
756 736.41972
760 752.12713
764 771.39031
768 791.17563
772 818.78043
776 833.68653
780 840.44455
784 844.76679
788 840.45303
792 836.2974
796 847.58101
800 873.06214
804 898.64581
808 911.51664
812 915.1687
816 912.41581
820 914.17418
824 924.50398
828 938.85729
832 947.91978
836 946.32443
840 928.45475
844 907.00377
848 880.57047
852 852.12145
856 839.36544
860 842.06703
864 858.61085
868 861.73374
872 865.4471
876 873.27307
880 889.08709
884 905.74842
888 918.82558
892 928.8239
896 939.31081
900 953.51928
904 964.19321
908 966.53394
912 963.66358
916 950.00304
920 935.68062
924 953.46709
928 960.66967
932 974.17551
936 1007.1608
940 1044.8101
944 1073.0551
948 1094.6192
952 1121.9192
956 1150.9666
960 1179.0391
964 1209.2331
968 1238.9271
972 1263.4767
976 1278.274
980 1281.8022
984 1265.5786
988 1239.0132
992 1219.6699
996 1209.1303
1000 1209.4632
1004 1219.6765
1008 1238.5881
1012 1269.0511
1016 1305.2533
1020 1343.6119
1024 1375.4598
1028 1414.0053
1032 1463.972
1036 1505.9907
1040 1544.2094
1044 1595.8182
1048 1632.2887
1052 1646.4648
1056 1642.6918
1060 1633.7965
1064 1614.17
1068 1602.2432
1072 1618.3481
1076 1646.7271
1080 1677.0268
1084 1703.73
1088 1713.361
1092 1709.1759
1096 1671.5622
1100 1615.7316
1104 1563.516
1108 1557.1937
1112 1606.6884
1116 1671.275
1120 1705.6191
1124 1708.6228
1128 1718.0984
1132 1753.6262
1136 1792.2091
1140 1827.3917
1144 1859.7058
1148 1897.2642
1152 1916.7316
1156 1916.8184
1160 1925.8576
1164 1932.4471
1168 1942.1272
1172 1950.1704
1176 1955.2806
1180 1927.8196
1184 1877.4101
1188 1846.0986
1192 1816.6426
1196 1820.357
1200 1841.4627
1204 1863.2858
1208 1879.86
1212 1879.4961
1216 1847.683
1220 1784.4093
1224 1727.7712
1228 1693.6618
1232 1697.7472
1236 1746.768
1240 1805.6205
1244 1853.0947
1248 1859.0841
1252 1870.3688
1256 1893.3027
1260 1917.5902
1264 1938.9099
1268 1965.4084
1272 1995.6247
1276 2025.783
1280 2042.5427
1284 2066.8219
1288 2123.0948
1292 2186.5435
1296 2232.1929
1300 2268.1281
1304 2287.2913
1308 2284.9211
1312 2270.4113
1316 2265.3918
1320 2257.8532
1324 2250.7733
1328 2198.8381
1332 2148.8062
1336 2176.4103
1340 2222.4263
1344 2255.2607
1348 2282.5458
1352 2302.9856
1356 2292.6577
1360 2276.324
1364 2286.3563
1368 2308.9314
1372 2331.5818
1376 2342.9366
1380 2385.9122
1384 2475.7444
1388 2551.2653
1392 2587.4098
1396 2593.2727
1400 2564.3324
1404 2485.617
1408 2405.5323
1412 2368.0402
1416 2340.4855
1420 2284.0233
1424 2254.2342
1428 2247.8887
1432 2271.5755
1436 2248.8753
1440 2204.5725
1444 2150.5184
1448 2123.2084
1452 2127.1561
1456 2148.8645
1460 2176.3758
1464 2168.1669
1468 2134.676
1472 2100.5521
1476 2080.0157
1480 2079.192
1484 2077.4373
1488 2048.8815
1492 2026.6812
1496 2038.3254
1500 2045.7103
1504 2025.9819
1508 1984.0424
1512 1951.1825
1516 1945.5286
1520 1951.0762
1524 1933.7918
1528 1863.0252
1532 1783.6171
1536 1774.2979
1540 1792.4726
1544 1780.0312
1548 1748.7984
1552 1732.6665
1556 1759.0069
1560 1849.8421
1564 1935.4197
1568 2006.9068
1572 2079.0018
1576 2129.2082
1580 2155.8076
1584 2194.1522
1588 2223.2696
1592 2243.5383
1596 2276.5033
1600 2331.4756
1604 2361.3179
1608 2327.2463
1612 2299.6495
1616 2299.0886
1620 2303.0845
1624 2324.3384
1628 2350.4253
1632 2314.5094
1636 2278.5909
1640 2283.604
1644 2295.9981
1648 2256.0832
1652 2217.6401
1656 2229.3987
1660 2246.7669
1664 2262.9474
1668 2285.9748
1672 2303.765
1676 2330.1418
1680 2350.8125
1684 2362.3405
1688 2365.4793
1692 2337.8677
1696 2305.1223
1700 2314.0047
1704 2346.664
1708 2389.6066
1712 2424.7821
1716 2438.4193
1720 2436.6618
1724 2417.9623
1728 2397.6048
1732 2389.3677
1736 2396.4248
1740 2411.4517
1744 2402.9954
1748 2373.4409
1752 2366.8014
1756 2335.2817
1760 2321.0148
1764 2362.864
1768 2394.8635
1772 2426.6811
1776 2465.96
1780 2498.6874
1784 2537.7573
1788 2612.8928
1792 2708.8278
1796 2754.6262
1800 2755.0129
1804 2741.7885
1808 2719.627
1812 2719.3579
1816 2757.47
1820 2802.6329
1824 2802.1192
1828 2792.7513
1832 2802.3791
1836 2800.5145
1840 2773.7592
1844 2776.6056
1848 2748.7922
1852 2729.6451
1856 2727.933
1860 2754.1833
1864 2738.8645
1868 2698.3144
1872 2681.5058
1876 2626.2618
1880 2574.1034
1884 2579.7214
1888 2564.7767
1892 2537.4771
1896 2530.9119
1900 2546.4061
1904 2561.1992
1908 2589.1809
1912 2613.963
1916 2601.1838
1920 2537.1129
1924 2481.938
1928 2481.1673
1932 2509.2172
1936 2523.6768
1940 2511.4635
1944 2496.0563
1948 2494.7962
1952 2496.1615
1956 2503.8982
1960 2511.8038
1964 2513.2158
1968 2504.6416
1972 2512.6256
1976 2548.4488
1980 2579.8098
1984 2607.3934
1988 2634.0551
1992 2620.7679
1996 2562.3005


==> data/SHEAR_rate_of_e.dat <==
1 0.028364204
2 0.038333636
3 0.039633374
4 0.044012428
5 0.059795847
6 0.068923177
7 0.070631047
8 0.06381062
9 0.058606323
10 0.055407491
11 0.049940402
12 0.050879098
13 0.053389472
14 0.045469346
15 0.040145689
16 0.03877356
17 0.045683561
18 0.050005616
19 0.052033217
20 0.05065006
21 0.05212744
22 0.053487963
23 0.046774049
24 0.046479271
25 0.045179097
26 0.043923081
27 0.043963585
28 0.039750561
29 0.036421856
30 0.032959553
31 0.030055306
32 0.028956571
33 0.02640751
34 0.023798479
35 0.023118413
36 0.022107409
37 0.022920909
38 0.022293801
39 0.019017883
40 0.017672391
41 0.015989542
42 0.016289041
43 0.015417821
44 0.015090525
45 0.013975243
46 0.01147703
47 0.0098801899
48 0.008970529
49 0.0083557415
50 0.007919186
51 0.0068033188
52 0.0058275609
53 0.0055607893
54 0.0045863761
55 0.0038890419
56 0.0034911548
57 0.0037751888
58 0.0031427185
59 0.0034667205
60 0.0032837381
61 0.0028580495
62 0.0025497989
63 0.0015156102
64 0.0011938127
65 0.00070614446
66 0.00084372503
67 0.0011416639
68 -0.00042517183
69 -0.00080701794
70 -0.0020710635
71 -0.0020950267
72 -0.0027261164
73 -0.0029505919
74 -0.0031162504
75 -0.0036558131
76 -0.0041255469
77 -0.0049075063
78 -0.0052522538
79 -0.0055220453
80 -0.0056528526
81 -0.0058440209
82 -0.0062260886
83 -0.0066240939
84 -0.0067911039
85 -0.0071763139
86 -0.0074495915
87 -0.0077028024
88 -0.0081661832
89 -0.0083641234
90 -0.0086326105
91 -0.0087807756
92 -0.0092417998
93 -0.009509421
94 -0.0096100099
95 -0.0098468706
96 -0.0098573673
97 -0.00988847
98 -0.010394565
99 -0.010629094
100 -0.011106169

